QR-based Parallel Set-Valued Approximation with Rational Functions

In this article a fast and parallelizable algorithm for rational approximation is presented. The method, called (P)QR-AAA, is a (parallel) set-valued variant of the AAA algorithm for scalar functions. It builds on the set-valued AAA framework introduced by Lietaert, Meerbergen, P{\'e}rez and Vandereycken, accelerating it by using an approximate orthogonal basis obtained from a truncated QR decomposition. We demonstrate both theoretically and numerically this method's accuracy and efficiency. We show how it can be parallelized while maintaining the desired accuracy, with minimal communication cost.

==> PQRAAA/PQRAAANearFieldErr.dat <==
1 4.44089e-16
1.158316 3.47929e-09
1.316634 6.54093e-09
1.47495 9.2115e-09
1.633266 1.15165e-08
1.791584 1.34802e-08
1.9499 1.51261e-08
2.10822 1.64766e-08
2.26654 1.7553e-08
2.42484 1.83758e-08
2.58316 1.89646e-08
2.74148 1.93378e-08
2.8998 1.95135e-08
3.05812 1.95084e-08
3.21644 1.93386e-08
3.37474 1.90196e-08
3.53306 1.85659e-08
3.69138 1.79914e-08
3.8497 1.7309e-08
4.00802 1.65313e-08
4.16634 1.567e-08
4.32464 1.47362e-08
4.48296 1.37404e-08
4.64128 1.26924e-08
4.7996 1.16015e-08
4.95792 1.04765e-08
5.11624 9.32558e-09
5.27454 8.1563e-09
5.43286 6.97585e-09
5.59118 5.7909e-09
5.7495 4.60764e-09
5.90782 3.43181e-09
6.06614 2.26874e-09
6.22444 1.1233e-09
6.38276 1.11036e-16
6.54108 1.09705e-09
6.6994 2.16409e-09
6.85772 3.19774e-09
7.01604 4.19494e-09
7.17434 5.15294e-09
7.33266 6.06933e-09
7.49098 6.94195e-09
7.6493 7.76896e-09
7.80762 8.54876e-09
7.96594 9.28001e-09
8.12424 9.96163e-09
8.28256 1.05927e-08
8.44088 1.11727e-08
8.5992 1.1701e-08
8.75752 1.21775e-08
8.91584 1.26021e-08
9.07414 1.29748e-08
9.23246 1.3296e-08
9.39078 1.35661e-08
9.5491 1.37856e-08
9.70742 1.39552e-08
9.86574 1.40758e-08
10.02404 1.41482e-08
10.18236 1.41736e-08
10.34068 1.4153e-08
10.499 1.40877e-08
10.65732 1.39791e-08
10.81564 1.38284e-08
10.97394 1.36372e-08
11.13226 1.34069e-08
11.29058 1.31392e-08
11.4489 1.28357e-08
11.60722 1.24981e-08
11.76554 1.21279e-08
11.92384 1.17271e-08
12.08216 1.12973e-08
12.24048 1.08403e-08
12.3988 1.03579e-08
12.55712 9.85197e-09
12.71544 9.32425e-09
12.87374 8.77658e-09
13.03206 8.21075e-09
13.19038 7.62858e-09
13.3487 7.03186e-09
13.50702 6.42237e-09
13.66534 5.80187e-09
13.82364 5.1721e-09
13.98196 4.53478e-09
14.14028 3.89159e-09
14.2986 3.2442e-09
14.45692 2.59424e-09
14.61524 1.9433e-09
14.77354 1.29294e-09
14.93186 6.44678e-10
15.09018 1.11022e-16
15.2485 6.39661e-10
15.40682 1.27291e-09
15.56514 1.8984e-09
15.72344 2.51482e-09
15.88176 3.12094e-09
16.04008 3.71553e-09
16.1984 4.29744e-09
16.35672 4.86557e-09
16.51504 5.41887e-09
16.67334 5.95634e-09
16.83166 6.47703e-09
16.98998 6.98004e-09
17.1483 7.46453e-09
17.30662 7.92972e-09
17.46492 8.37487e-09
17.62324 8.7993e-09
17.78156 9.20239e-09
17.93988 9.58355e-09
18.0982 9.94228e-09
18.25652 1.02781e-08
18.41482 1.05906e-08
18.57314 1.08794e-08
18.73146 1.11443e-08
18.88978 1.13849e-08
19.0481 1.1601e-08
19.20642 1.17925e-08
19.36472 1.19593e-08
19.52304 1.21013e-08
19.68136 1.22185e-08
19.83968 1.2311e-08
19.998 1.23787e-08
20.1564 1.24219e-08
20.3146 1.24406e-08
20.473 1.24352e-08
20.6312 1.24058e-08
20.7896 1.23528e-08
20.9478 1.22764e-08
21.1062 1.2177e-08
21.2646 1.20551e-08
21.4228 1.1911e-08
21.5812 1.17453e-08
21.7394 1.15584e-08
21.8978 1.13508e-08
22.0562 1.11232e-08
22.2144 1.0876e-08
22.3728 1.061e-08
22.531 1.03258e-08
22.6894 1.0024e-08
22.8476 9.70524e-09
23.006 9.37035e-09
23.1644 9.02e-09
23.3226 8.65495e-09
23.481 8.27594e-09
23.6392 7.88377e-09
23.7976 7.47921e-09
23.956 7.06308e-09
24.1142 6.63619e-09
24.2726 6.19936e-09
24.4308 5.75342e-09
24.5892 5.29921e-09
24.7474 4.83758e-09
24.9058 4.36937e-09
25.0642 3.89544e-09
25.2224 3.41664e-09
25.3808 2.93383e-09
25.539 2.44784e-09
25.6974 1.95954e-09
25.8558 1.46977e-09
26.014 9.79363e-10
26.1724 4.89165e-10
26.3306 1e-17
26.489 4.87313e-10
26.6472 9.71964e-10
26.8056 1.45315e-09
26.964 1.93009e-09
27.1222 2.40201e-09
27.2806 2.86813e-09
27.4388 3.32773e-09
27.5972 3.78006e-09
27.7556 4.22441e-09
27.9138 4.66008e-09
28.0722 5.08639e-09
28.2304 5.50269e-09
28.3888 5.90833e-09
28.547 6.30269e-09
28.7054 6.68518e-09
28.8638 7.05521e-09
29.022 7.41223e-09
29.1804 7.75571e-09
29.3386 8.08515e-09
29.497 8.40006e-09
29.6554 8.69998e-09
29.8136 8.98448e-09
29.972 9.25315e-09
30.1302 9.50562e-09
30.2886 9.74152e-09
30.4468 9.96053e-09
30.6052 1.01623e-08
30.7636 1.03467e-08
30.9218 1.05133e-08
31.0802 1.06621e-08
31.2384 1.07927e-08
31.3968 1.0905e-08
31.5552 1.09989e-08
31.7134 1.10742e-08
31.8718 1.1131e-08
32.03 1.11692e-08
32.1884 1.11886e-08
32.3466 1.11894e-08
32.505 1.11716e-08
32.6634 1.11352e-08
32.8216 1.10803e-08
32.98 1.1007e-08
33.1382 1.09156e-08
33.2966 1.0806e-08
33.455 1.06786e-08
33.6132 1.05336e-08
33.7716 1.03712e-08
33.9298 1.01917e-08
34.0882 9.99534e-09
34.2464 9.7825e-09
34.4048 9.5535e-09
34.5632 9.30872e-09
34.7214 9.04855e-09
34.8798 8.7734e-09
35.038 8.4837e-09
35.1964 8.17991e-09
35.3548 7.8625e-09
35.513 7.53197e-09
35.6714 7.18884e-09
35.8296 6.83363e-09
35.988 6.46689e-09
36.1462 6.08919e-09
36.3046 5.70111e-09
36.463 5.30325e-09
36.6212 4.89622e-09
36.7796 4.48064e-09
36.9378 4.05715e-09
37.0962 3.6264e-09
37.2546 3.18905e-09
37.4128 2.74576e-09
37.5712 2.29722e-09
37.7294 1.84412e-09
37.8878 1.38714e-09
38.046 9.26989e-10
38.2044 4.64372e-10
38.3628 1e-17
38.521 4.65413e-10
38.6794 9.31151e-10
38.8376 1.39649e-09
38.996 1.86073e-09
39.1544 2.32312e-09
39.3126 2.78297e-09
39.471 3.23955e-09
39.6292 3.69215e-09
39.7876 4.14007e-09
39.9458 4.58259e-09
40.1042 5.01902e-09
40.2626 5.44867e-09
40.4208 5.87086e-09
40.5792 6.28491e-09
40.7374 6.69015e-09
40.8958 7.08594e-09
41.0542 7.47162e-09
41.2124 7.84657e-09
41.3708 8.21017e-09
41.529 8.56182e-09
41.6874 8.90092e-09
41.8456 9.22691e-09
42.004 9.53922e-09
42.1624 9.83732e-09
42.3206 1.01207e-08
42.479 1.03888e-08
42.6372 1.06412e-08
42.7956 1.08775e-08
42.954 1.10971e-08
43.1122 1.12997e-08
43.2706 1.14848e-08
43.4288 1.16522e-08
43.5872 1.18013e-08
43.7454 1.1932e-08
43.9038 1.2044e-08
44.0622 1.21368e-08
44.2204 1.22104e-08
44.3788 1.22644e-08
44.537 1.22987e-08
44.6954 1.23131e-08
44.8538 1.23074e-08
45.012 1.22817e-08
45.1704 1.22357e-08
45.3286 1.21694e-08
45.487 1.20828e-08
45.6452 1.19759e-08
45.8036 1.18488e-08
45.962 1.17014e-08
46.1202 1.15339e-08
46.2786 1.13465e-08
46.4368 1.11392e-08
46.5952 1.09123e-08
46.7536 1.06659e-08
46.9118 1.04004e-08
47.0702 1.01159e-08
47.2284 9.81288e-09
47.3868 9.49156e-09
47.545 9.15233e-09
47.7034 8.7956e-09
47.8618 8.42179e-09
48.02 8.03135e-09
48.1784 7.62477e-09
48.3366 7.20255e-09
48.495 6.76524e-09
48.6534 6.3134e-09
48.8116 5.84762e-09
48.97 5.36854e-09
49.1282 4.87678e-09
49.2866 4.37304e-09
49.4448 3.858e-09
49.6032 3.33239e-09
49.7616 2.79695e-09
49.9198 2.25245e-09
50.0782 1.69968e-09
50.2364 1.13946e-09
50.3948 5.72615e-10
50.5532 1.38778e-17
50.7114 5.77515e-10
50.8698 1.15904e-09
51.028 1.74367e-09
51.1864 2.33048e-09
51.3446 2.91855e-09
51.503 3.50691e-09
51.6614 4.0946e-09
51.8196 4.68065e-09
51.978 5.26408e-09
52.1362 5.8439e-09
52.2946 6.4191e-09
52.453 6.98867e-09
52.6112 7.5516e-09
52.7696 8.10688e-09
52.9278 8.65348e-09
53.0862 9.19039e-09
53.2444 9.71659e-09
53.4028 1.0231e-08
53.5612 1.07328e-08
53.7194 1.12207e-08
53.8778 1.16939e-08
54.036 1.21513e-08
54.1944 1.2592e-08
54.3528 1.30149e-08
54.511 1.34191e-08
54.6694 1.38037e-08
54.8276 1.41677e-08
54.986 1.45101e-08
55.1442 1.48302e-08
55.3026 1.5127e-08
55.461 1.53996e-08
55.6192 1.56472e-08
55.7776 1.5869e-08
55.9358 1.60642e-08
56.0942 1.62321e-08
56.2526 1.63719e-08
56.4108 1.64829e-08
56.5692 1.65645e-08
56.7274 1.6616e-08
56.8858 1.66368e-08
57.044 1.66264e-08
57.2024 1.65843e-08
57.3608 1.651e-08
57.519 1.6403e-08
57.6774 1.6263e-08
57.8356 1.60896e-08
57.994 1.58825e-08
58.1524 1.56415e-08
58.3106 1.53664e-08
58.469 1.5057e-08
58.6272 1.47132e-08
58.7856 1.4335e-08
58.9438 1.39224e-08
59.1022 1.34755e-08
59.2606 1.29943e-08
59.4188 1.24791e-08
59.5772 1.19302e-08
59.7354 1.13477e-08
59.8938 1.07322e-08
60.0522 1.0084e-08
60.2104 9.40354e-09
60.3688 8.69147e-09
60.527 7.94839e-09
60.6854 7.17498e-09
60.8436 6.37198e-09
61.002 5.54022e-09
61.1604 4.68059e-09
61.3186 3.79403e-09
61.477 2.88157e-09
61.6352 1.9443e-09
61.7936 9.83366e-10
61.952 2.22045e-16
62.1102 1.00451e-09
62.2686 2.0288e-09
62.4268 3.07144e-09
62.5852 4.13095e-09
62.7434 5.20576e-09
62.9018 6.29424e-09
63.0602 7.39471e-09
63.2184 8.50541e-09
63.3768 9.62452e-09
63.535 1.07502e-08
63.6934 1.18804e-08
63.8518 1.30132e-08
64.01 1.41466e-08
64.1684 1.52784e-08
64.3266 1.64064e-08
64.485 1.75285e-08
64.6432 1.86423e-08
64.8016 1.97456e-08
64.96 2.0836e-08
65.1182 2.19111e-08
65.2766 2.29684e-08
65.4348 2.40054e-08
65.5932 2.50197e-08
65.7516 2.60087e-08
65.9098 2.69699e-08
66.0682 2.79005e-08
66.2264 2.87981e-08
66.3848 2.96599e-08
66.543 3.04835e-08
66.7014 3.1266e-08
66.8598 3.20048e-08
67.018 3.26974e-08
67.1764 3.33411e-08
67.3346 3.39333e-08
67.493 3.44713e-08
67.6514 3.49526e-08
67.8096 3.53746e-08
67.968 3.57349e-08
68.1262 3.6031e-08
68.2846 3.62605e-08
68.4428 3.6421e-08
68.6012 3.65103e-08
68.7596 3.65261e-08
68.9178 3.64664e-08
69.0762 3.63291e-08
69.2344 3.61122e-08
69.3928 3.5814e-08
69.5512 3.54327e-08
69.7094 3.49667e-08
69.8678 3.44147e-08
70.026 3.37752e-08
70.1844 3.30472e-08
70.3426 3.22296e-08
70.501 3.13217e-08
70.6594 3.03229e-08
70.8176 2.92327e-08
70.976 2.80509e-08
71.1342 2.67776e-08
71.2926 2.5413e-08
71.451 2.39576e-08
71.6092 2.24122e-08
71.7676 2.07779e-08
71.9258 1.90559e-08
72.0842 1.7248e-08
72.2424 1.53561e-08
72.4008 1.33825e-08
72.5592 1.13298e-08
72.7174 9.20112e-09
72.8758 6.99978e-09
73.034 4.7296e-09
73.1924 2.39479e-09
73.3508 1.11022e-16
73.509 2.44967e-09
73.6674 4.94864e-09
73.8256 7.49088e-09
73.984 1.00698e-08
74.1422 1.26783e-08
74.3006 1.53088e-08
74.459 1.7953e-08
74.6172 2.06022e-08
74.7756 2.3247e-08
74.9338 2.58772e-08
75.0922 2.84823e-08
75.2506 3.10509e-08
75.4088 3.35709e-08
75.5672 3.60295e-08
75.7254 3.84131e-08
75.8838 4.07076e-08
76.042 4.28977e-08
76.2004 4.49676e-08
76.3588 4.69005e-08
76.517 4.86787e-08
76.6754 5.02837e-08
76.8336 5.16961e-08
76.992 5.28953e-08
77.1504 5.386e-08
77.3086 5.45677e-08
77.467 5.49949e-08
77.6252 5.51172e-08
77.7836 5.49089e-08
77.9418 5.4343e-08
78.1002 5.33918e-08
78.2586 5.20261e-08
78.4168 5.02154e-08
78.5752 4.7928e-08
78.7334 4.51311e-08
78.8918 4.17904e-08
79.0502 3.78701e-08
79.2084 3.33333e-08
79.3668 2.81413e-08
79.525 2.22543e-08
79.6834 1.56307e-08
79.8416 8.2275e-09
80 2.22045e-16


==> PQRAAA/QRAAANearFieldErr.dat <==
0.5 1.11022e-16

0.53954 1.09944e-12

0.579079 2.07209e-12

0.618619 2.92496e-12

0.658158 3.66487e-12

0.697698 4.29818e-12

0.737237 4.83122e-12

0.776777 5.27e-12

0.816316 5.62053e-12

0.855856 5.88833e-12

0.895395 6.07878e-12

0.934935 6.19733e-12

0.974474 6.24892e-12

1.01401 6.2385e-12

1.05355 6.17073e-12

1.09309 6.05011e-12

1.13263 5.881e-12

1.17217 5.66766e-12

1.21171 5.41402e-12

1.25125 5.12386e-12

1.29079 4.80105e-12

1.33033 4.44896e-12

1.36987 4.0711e-12

1.40941 3.6706e-12

1.44895 3.25084e-12

1.48849 2.8145e-12

1.52803 2.36456e-12

1.56757 1.9035e-12

1.60711 1.43429e-12

1.64665 9.59094e-13

1.68619 4.80223e-13

1.72573 1.11036e-16

1.76527 4.79483e-13

1.8048 9.56213e-13

1.84434 1.42847e-12

1.88388 1.89436e-12

1.92342 2.35223e-12

1.96296 2.80047e-12

2.0025 3.23773e-12

2.04204 3.6624e-12

2.08158 4.07354e-12

2.12112 4.46963e-12

2.16066 4.84969e-12

2.2002 5.21265e-12

2.23974 5.55757e-12

2.27928 5.8836e-12

2.31882 6.18992e-12

2.35836 6.47586e-12

2.3979 6.74057e-12

2.43744 6.98367e-12

2.47698 7.20461e-12

2.51652 7.40284e-12

2.55606 7.5779e-12

2.5956 7.72937e-12

2.63514 7.8576e-12

2.67467 7.96156e-12

2.71421 8.04145e-12

2.75375 8.0971e-12

2.79329 8.12848e-12

2.83283 8.13558e-12

2.87237 8.11821e-12

2.91191 8.07667e-12

2.95145 8.01081e-12

2.99099 7.92113e-12

3.03053 7.80726e-12

3.07007 7.67004e-12

3.10961 7.50931e-12

3.14915 7.3255e-12

3.18869 7.11876e-12

3.22823 6.8896e-12

3.26777 6.63821e-12

3.30731 6.36519e-12

3.34685 6.07083e-12

3.38639 5.75572e-12

3.42593 5.42018e-12

3.46547 5.06475e-12

3.50501 4.69016e-12

3.54454 4.29627e-12

3.58408 3.88433e-12

3.62362 3.45473e-12

3.66316 3.00778e-12

3.7027 2.54429e-12

3.74224 2.06492e-12

3.78178 1.57006e-12

3.82132 1.06054e-12

3.86086 5.36991e-13

3.9004 2.22045e-16

3.93994 5.49791e-13

3.97948 1.11189e-12

4.01902 1.68541e-12

4.05856 2.26934e-12

4.0981 2.86384e-12

4.13764 3.46736e-12

4.17718 4.08003e-12

4.21672 4.70049e-12

4.25626 5.32841e-12

4.2958 5.96304e-12

4.33534 6.60379e-12

4.37487 7.24951e-12

4.41441 7.90036e-12

4.45395 8.55474e-12

4.49349 9.21282e-12

4.53303 9.87297e-12

4.57257 1.05354e-11

4.61211 1.11992e-11

4.65165 1.18633e-11

4.69119 1.25276e-11

4.73073 1.3191e-11

4.77027 1.38532e-11

4.80981 1.45132e-11

4.84935 1.51712e-11

4.88889 1.58253e-11

4.92843 1.64761e-11

4.96797 1.71224e-11

5.00751 1.77635e-11

5.04705 1.83988e-11

5.08659 1.90284e-11

5.12613 1.96511e-11

5.16567 2.02664e-11

5.20521 2.08742e-11

5.24474 2.14732e-11

5.28428 2.20636e-11

5.32382 2.26445e-11

5.36336 2.32155e-11

5.4029 2.37761e-11

5.44244 2.43262e-11

5.48198 2.48653e-11

5.52152 2.5392e-11

5.56106 2.59066e-11

5.6006 2.64092e-11

5.64014 2.6898e-11

5.67968 2.73737e-11

5.71922 2.78358e-11

5.75876 2.82839e-11

5.7983 2.87168e-11

5.83784 2.91357e-11

5.87738 2.95391e-11

5.91692 2.99276e-11

5.95646 3.02994e-11

5.996 3.06557e-11

6.03554 3.09959e-11

6.07508 3.1319e-11

6.11461 3.16255e-11

6.15415 3.19147e-11

6.19369 3.21868e-11

6.23323 3.24419e-11

6.27277 3.26786e-11

6.31231 3.28977e-11

6.35185 3.30989e-11

6.39139 3.3282e-11

6.43093 3.34472e-11

6.47047 3.35933e-11

6.51001 3.37208e-11

6.54955 3.38301e-11

6.58909 3.39212e-11

6.62863 3.3993e-11

6.66817 3.40458e-11

6.70771 3.40799e-11

6.74725 3.40953e-11

6.78679 3.40913e-11

6.82633 3.40692e-11

6.86587 3.40274e-11

6.90541 3.39672e-11

6.94494 3.38879e-11

6.98448 3.37902e-11

7.02402 3.36733e-11

7.06356 3.3538e-11

7.1031 3.33835e-11

7.14264 3.32111e-11

7.18218 3.30204e-11

7.22172 3.2811e-11

7.26126 3.25832e-11

7.3008 3.23379e-11

7.34034 3.20747e-11

7.37988 3.17934e-11

7.41942 3.1495e-11

7.45896 3.11785e-11

7.4985 3.08448e-11

7.53804 3.04943e-11

7.57758 3.01272e-11

7.61712 2.97429e-11

7.65666 2.93424e-11

7.6962 2.89259e-11

7.73574 2.84937e-11

7.77528 2.80455e-11

7.81481 2.75814e-11

7.85435 2.71028e-11

7.89389 2.66086e-11

7.93343 2.61004e-11

7.97297 2.55774e-11

8.01251 2.50406e-11

8.05205 2.44897e-11

8.09159 2.39255e-11

8.13113 2.3348e-11

8.17067 2.27579e-11

8.21021 2.2155e-11

8.24975 2.15396e-11

8.28929 2.09129e-11

8.32883 2.02742e-11

8.36837 1.96246e-11

8.40791 1.89643e-11

8.44745 1.82933e-11

8.48699 1.76119e-11

8.52653 1.69209e-11

8.56607 1.62202e-11

8.60561 1.55108e-11

8.64515 1.47927e-11

8.68468 1.40659e-11

8.72422 1.33317e-11

8.76376 1.25893e-11

8.8033 1.18401e-11

8.84284 1.10839e-11

8.88238 1.03216e-11

8.92192 9.55229e-12

8.96146 8.77825e-12

9.001 7.99878e-12

9.04054 7.21417e-12

9.08008 6.42497e-12

9.11962 5.63239e-12

9.15916 4.83586e-12

9.1987 4.03567e-12

9.23824 3.23281e-12

9.27778 2.42733e-12

9.31732 1.61932e-12

9.35686 8.1036e-13

9.3964 0

9.43594 8.11591e-13

9.47548 1.62345e-12

9.51502 2.43559e-12

9.55455 3.24802e-12

9.59409 4.0589e-12

9.63363 4.86968e-12

9.67317 5.67839e-12

9.71271 6.48571e-12

9.75225 7.29082e-12

9.79179 8.09367e-12

9.83133 8.89295e-12

9.87087 9.68887e-12

9.91041 1.04819e-11

9.94995 1.12707e-11

9.98949 1.20546e-11

10.029 1.28348e-11

10.0686 1.36086e-11

10.1081 1.43773e-11

10.1476 1.51409e-11

10.1872 1.58978e-11

10.2267 1.66488e-11

10.2663 1.73922e-11

10.3058 1.81281e-11

10.3453 1.8857e-11

10.3849 1.95781e-11

10.4244 2.02914e-11

10.464 2.09957e-11

10.5035 2.16914e-11

10.543 2.23782e-11

10.5826 2.30556e-11

10.6221 2.37232e-11

10.6617 2.43809e-11

10.7012 2.50281e-11

10.7407 2.56649e-11

10.7803 2.62909e-11

10.8198 2.69063e-11

10.8594 2.75098e-11

10.8989 2.81021e-11

10.9384 2.86818e-11

10.978 2.92498e-11

11.0175 2.98054e-11

11.0571 3.03489e-11

11.0966 3.08794e-11

11.1361 3.13972e-11

11.1757 3.19011e-11

11.2152 3.23919e-11

11.2548 3.28688e-11

11.2943 3.33321e-11

11.3338 3.3781e-11

11.3734 3.42162e-11

11.4129 3.46371e-11

11.4525 3.50434e-11

11.492 3.54351e-11

11.5315 3.58116e-11

11.5711 3.61729e-11

11.6106 3.65194e-11

11.6502 3.68507e-11

11.6897 3.71668e-11

11.7292 3.74671e-11

11.7688 3.77514e-11

11.8083 3.8021e-11

11.8478 3.82733e-11

11.8874 3.85103e-11

11.9269 3.87326e-11

11.9665 3.89372e-11

12.006 3.91263e-11

12.0455 3.9299e-11

12.0851 3.94554e-11

12.1246 3.95951e-11

12.1642 3.97193e-11

12.2037 3.98269e-11

12.2432 3.99176e-11

12.2828 3.9992e-11

12.3223 4.00503e-11

12.3619 4.00922e-11

12.4014 4.01174e-11

12.4409 4.01258e-11

12.4805 4.01179e-11

12.52 4.00937e-11

12.5596 4.00537e-11

12.5991 3.99965e-11

12.6386 3.9924e-11

12.6782 3.98343e-11

12.7177 3.97282e-11

12.7573 3.96063e-11

12.7968 3.94682e-11

12.8363 3.93147e-11

12.8759 3.91447e-11

12.9154 3.89589e-11

12.955 3.87579e-11

12.9945 3.85404e-11

13.034 3.83081e-11

13.0736 3.80598e-11

13.1131 3.77966e-11

13.1527 3.75186e-11

13.1922 3.72253e-11

13.2317 3.69163e-11

13.2713 3.65935e-11

13.3108 3.62556e-11

13.3504 3.59034e-11

13.3899 3.55369e-11

13.4294 3.51564e-11

13.469 3.47611e-11

13.5085 3.43523e-11

13.548 3.39312e-11

13.5876 3.34958e-11

13.6271 3.30471e-11

13.6667 3.25855e-11

13.7062 3.2111e-11

13.7457 3.16244e-11

13.7853 3.11247e-11

13.8248 3.0613e-11

13.8644 3.00896e-11

13.9039 2.9554e-11

13.9434 2.90077e-11

13.983 2.84492e-11

14.0225 2.78807e-11

14.0621 2.73001e-11

14.1016 2.671e-11

14.1411 2.61091e-11

14.1807 2.54982e-11

14.2202 2.48784e-11

14.2598 2.42481e-11

14.2993 2.36084e-11

14.3388 2.296e-11

14.3784 2.23034e-11

14.4179 2.16374e-11

14.4575 2.09645e-11

14.497 2.02834e-11

14.5365 1.9594e-11

14.5761 1.88978e-11

14.6156 1.81946e-11

14.6552 1.74845e-11

14.6947 1.67685e-11

14.7342 1.60456e-11

14.7738 1.53167e-11

14.8133 1.45833e-11

14.8529 1.38439e-11

14.8924 1.31001e-11

14.9319 1.23514e-11

14.9715 1.15983e-11

15.011 1.08417e-11

15.0506 1.00811e-11

15.0901 9.31687e-12

15.1296 8.55011e-12

15.1692 7.77994e-12

15.2087 7.00791e-12

15.2482 6.23329e-12

15.2878 5.45718e-12

15.3273 4.67954e-12

15.3669 3.90054e-12

15.4064 3.1215e-12

15.4459 2.34037e-12

15.4855 1.56012e-12

15.525 7.79935e-13

15.5646 1.11022e-16

15.6041 7.79165e-13

15.6436 1.55748e-12

15.6832 2.33411e-12

15.7227 3.1094e-12

15.7623 3.8824e-12

15.8018 4.65347e-12

15.8413 5.42187e-12

15.8809 6.18653e-12

15.9204 6.94893e-12

15.96 7.7082e-12

15.9995 8.46239e-12

16.039 9.21274e-12

16.0786 9.95918e-12

16.1181 1.07004e-11

16.1577 1.14367e-11

16.1972 1.21676e-11

16.2367 1.2893e-11

16.2763 1.36124e-11

16.3158 1.43259e-11

16.3554 1.50323e-11

16.3949 1.57325e-11

16.4344 1.64249e-11

16.474 1.71105e-11

16.5135 1.77885e-11

16.5531 1.8458e-11

16.5926 1.91199e-11

16.6321 1.97729e-11

16.6717 2.04178e-11

16.7112 2.10539e-11

16.7508 2.168e-11

16.7903 2.22968e-11

16.8298 2.29036e-11

16.8694 2.35009e-11

16.9089 2.40878e-11

16.9484 2.4664e-11

16.988 2.523e-11

17.0275 2.57843e-11

17.0671 2.63283e-11

17.1066 2.68606e-11

17.1461 2.73813e-11

17.1857 2.789e-11

17.2252 2.83867e-11

17.2648 2.88717e-11

17.3043 2.93435e-11

17.3438 2.98027e-11

17.3834 3.02496e-11

17.4229 3.06836e-11

17.4625 3.11041e-11

17.502 3.15106e-11

17.5415 3.19043e-11

17.5811 3.22843e-11

17.6206 3.265e-11

17.6602 3.30019e-11

17.6997 3.33404e-11

17.7392 3.36636e-11

17.7788 3.39725e-11

17.8183 3.42666e-11

17.8579 3.45464e-11

17.8974 3.48111e-11

17.9369 3.50608e-11

17.9765 3.52957e-11

18.016 3.55159e-11

18.0556 3.57201e-11

18.0951 3.59086e-11

18.1346 3.60824e-11

18.1742 3.62394e-11

18.2137 3.63816e-11

18.2533 3.6508e-11

18.2928 3.66185e-11

18.3323 3.67134e-11

18.3719 3.67925e-11

18.4114 3.68554e-11

18.451 3.69023e-11

18.4905 3.69331e-11

18.53 3.69482e-11

18.5696 3.69469e-11

18.6091 3.69295e-11

18.6486 3.68961e-11

18.6882 3.68465e-11

18.7277 3.67807e-11

18.7673 3.66984e-11

18.8068 3.66006e-11

18.8463 3.64864e-11

18.8859 3.6356e-11

18.9254 3.62099e-11

18.965 3.60478e-11

19.0045 3.58689e-11

19.044 3.56746e-11

19.0836 3.54653e-11

19.1231 3.52396e-11

19.1627 3.49977e-11

19.2022 3.47404e-11

19.2417 3.44674e-11

19.2813 3.41785e-11

19.3208 3.3875e-11

19.3604 3.35555e-11

19.3999 3.32212e-11

19.4394 3.28715e-11

19.479 3.25067e-11

19.5185 3.2127e-11

19.5581 3.17328e-11

19.5976 3.13236e-11

19.6371 3.09002e-11

19.6767 3.04622e-11

19.7162 3.00101e-11

19.7558 2.95438e-11

19.7953 2.90636e-11

19.8348 2.85693e-11

19.8744 2.80621e-11

19.9139 2.7541e-11

19.9535 2.7007e-11

19.993 2.64592e-11

20.0325 2.58991e-11

20.0721 2.53265e-11

20.1116 2.47414e-11

20.1512 2.41432e-11

20.1907 2.35341e-11

20.2302 2.29125e-11

20.2698 2.22801e-11

20.3093 2.16352e-11

20.3488 2.09795e-11

20.3884 2.03135e-11

20.4279 1.96356e-11

20.4675 1.8948e-11

20.507 1.82496e-11

20.5465 1.75416e-11

20.5861 1.68242e-11

20.6256 1.60973e-11

20.6652 1.53604e-11

20.7047 1.4615e-11

20.7442 1.38609e-11

20.7838 1.3099e-11

20.8233 1.23283e-11

20.8629 1.15506e-11

20.9024 1.07642e-11

20.9419 9.97157e-12

20.9815 9.17134e-12

21.021 8.36462e-12

21.0606 7.55205e-12

21.1001 6.73247e-12

21.1396 5.90791e-12

21.1792 5.07779e-12

21.2187 4.24236e-12

21.2583 3.40278e-12

21.2978 2.55804e-12

21.3373 1.70934e-12

21.3769 8.56399e-13

21.4164 1.14439e-16

21.456 8.59503e-13

21.4955 1.72172e-12

21.535 2.5869e-12

21.5746 3.45342e-12

21.6141 4.32283e-12

21.6537 5.19351e-12

21.6932 6.06525e-12

21.7327 6.93798e-12

21.7723 7.81147e-12

21.8118 8.68488e-12

21.8514 9.55802e-12

21.8909 1.04305e-11

21.9304 1.13028e-11

21.97 1.21735e-11

22.0095 1.30435e-11

22.049 1.39112e-11

22.0886 1.47764e-11

22.1281 1.56396e-11

22.1677 1.64993e-11

22.2072 1.73562e-11

22.2467 1.82098e-11

22.2863 1.9059e-11

22.3258 1.99043e-11

22.3654 2.07445e-11

22.4049 2.15802e-11

22.4444 2.24105e-11

22.484 2.32358e-11

22.5235 2.40541e-11

22.5631 2.48669e-11

22.6026 2.5673e-11

22.6421 2.64717e-11

22.6817 2.72637e-11

22.7212 2.80479e-11

22.7608 2.88237e-11

22.8003 2.9592e-11

22.8398 3.03507e-11

22.8794 3.11008e-11

22.9189 3.18424e-11

22.9585 3.25743e-11

22.998 3.32957e-11

23.0375 3.40078e-11

23.0771 3.47083e-11

23.1166 3.53983e-11

23.1562 3.60778e-11

23.1957 3.67452e-11

23.2352 3.74012e-11

23.2748 3.80455e-11

23.3143 3.86766e-11

23.3539 3.92962e-11

23.3934 3.99022e-11

23.4329 4.04951e-11

23.4725 4.10746e-11

23.512 4.16405e-11

23.5516 4.21928e-11

23.5911 4.273e-11

23.6306 4.32536e-11

23.6702 4.37625e-11

23.7097 4.4256e-11

23.7492 4.47337e-11

23.7888 4.51969e-11

23.8283 4.56437e-11

23.8679 4.6075e-11

23.9074 4.649e-11

23.9469 4.68887e-11

23.9865 4.72704e-11

24.026 4.7636e-11

24.0656 4.79841e-11

24.1051 4.83152e-11

24.1446 4.86287e-11

24.1842 4.89247e-11

24.2237 4.92027e-11

24.2633 4.94632e-11

24.3028 4.97053e-11

24.3423 4.99292e-11

24.3819 5.01346e-11

24.4214 5.03217e-11

24.461 5.04897e-11

24.5005 5.0639e-11

24.54 5.07696e-11

24.5796 5.08813e-11

24.6191 5.09729e-11

24.6587 5.10462e-11

24.6982 5.10992e-11

24.7377 5.11333e-11

24.7773 5.11475e-11

24.8168 5.11421e-11

24.8564 5.11167e-11

24.8959 5.10716e-11

24.9354 5.10072e-11

24.975 5.0922e-11

25.0145 5.08175e-11

25.0541 5.06928e-11

25.0936 5.0548e-11

25.1331 5.03833e-11

25.1727 5.0198e-11

25.2122 4.99931e-11

25.2518 4.97687e-11

25.2913 4.95242e-11

25.3308 4.92585e-11

25.3704 4.89736e-11

25.4099 4.8669e-11

25.4494 4.83438e-11

25.489 4.79992e-11

25.5285 4.76345e-11

25.5681 4.72502e-11

25.6076 4.68466e-11

25.6471 4.64229e-11

25.6867 4.59803e-11

25.7262 4.55178e-11

25.7658 4.50359e-11

25.8053 4.45352e-11

25.8448 4.40158e-11

25.8844 4.34772e-11

25.9239 4.29195e-11

25.9635 4.23435e-11

26.003 4.17494e-11

26.0425 4.11364e-11

26.0821 4.05055e-11

26.1216 3.9857e-11

26.1612 3.91903e-11

26.2007 3.85061e-11

26.2402 3.78052e-11

26.2798 3.70861e-11

26.3193 3.63509e-11

26.3589 3.55993e-11

26.3984 3.48306e-11

26.4379 3.40457e-11

26.4775 3.32455e-11

26.517 3.24293e-11

26.5566 3.15976e-11

26.5961 3.0751e-11

26.6356 2.98893e-11

26.6752 2.90132e-11

26.7147 2.81234e-11

26.7543 2.72193e-11

26.7938 2.63013e-11

26.8333 2.53704e-11

26.8729 2.44263e-11

26.9124 2.34697e-11

26.952 2.25006e-11

26.9915 2.15199e-11

27.031 2.0528e-11

27.0706 1.95241e-11

27.1101 1.851e-11

27.1496 1.7485e-11

27.1892 1.64502e-11

27.2287 1.54056e-11

27.2683 1.43518e-11

27.3078 1.3289e-11

27.3473 1.22179e-11

27.3869 1.11385e-11

27.4264 1.00517e-11

27.466 8.95776e-12

27.5055 7.85701e-12

27.545 6.74987e-12

27.5846 5.63709e-12

27.6241 4.51851e-12

27.6637 3.39515e-12

27.7032 2.26745e-12

27.7427 1.13554e-12

27.7823 0

27.8218 1.13871e-12

27.8614 2.27979e-12

27.9009 3.42342e-12

27.9404 4.56826e-12

27.98 5.71425e-12

28.0195 6.86117e-12

28.0591 8.00827e-12

28.0986 9.15516e-12

28.1381 1.03009e-11

28.1777 1.14457e-11

28.2172 1.25885e-11

28.2568 1.37288e-11

28.2963 1.48663e-11

28.3358 1.60004e-11

28.3754 1.71306e-11

28.4149 1.82566e-11

28.4545 1.93777e-11

28.494 2.04928e-11

28.5335 2.16022e-11

28.5731 2.27052e-11

28.6126 2.38009e-11

28.6522 2.48893e-11

28.6917 2.59694e-11

28.7312 2.7041e-11

28.7708 2.81031e-11

28.8103 2.9156e-11

28.8498 3.01986e-11

28.8894 3.12302e-11

28.9289 3.22505e-11

28.9685 3.32592e-11

29.008 3.42556e-11

29.0475 3.52392e-11

29.0871 3.62094e-11

29.1266 3.71659e-11

29.1662 3.81073e-11

29.2057 3.90345e-11

29.2452 3.99461e-11

29.2848 4.08419e-11

29.3243 4.1721e-11

29.3639 4.25832e-11

29.4034 4.34283e-11

29.4429 4.42552e-11

29.4825 4.50637e-11

29.522 4.58535e-11

29.5616 4.66238e-11

29.6011 4.73744e-11

29.6406 4.81046e-11

29.6802 4.88139e-11

29.7197 4.95022e-11

29.7593 5.01689e-11

29.7988 5.08133e-11

29.8383 5.14352e-11

29.8779 5.20342e-11

29.9174 5.26094e-11

29.957 5.31612e-11

29.9965 5.36889e-11

30.036 5.41914e-11

30.0756 5.46691e-11

30.1151 5.51216e-11

30.1547 5.55482e-11

30.1942 5.59488e-11

30.2337 5.63228e-11

30.2733 5.66699e-11

30.3128 5.69899e-11

30.3524 5.72826e-11

30.3919 5.7547e-11

30.4314 5.77836e-11

30.471 5.79915e-11

30.5105 5.81708e-11

30.5501 5.83211e-11

30.5896 5.84424e-11

30.6291 5.8534e-11

30.6687 5.85957e-11

30.7082 5.86281e-11

30.7477 5.86297e-11

30.7873 5.8601e-11

30.8268 5.85419e-11

30.8664 5.8452e-11

30.9059 5.83316e-11

30.9454 5.81797e-11

30.985 5.7997e-11

31.0245 5.77828e-11

31.0641 5.75373e-11

31.1036 5.72604e-11

31.1431 5.69521e-11

31.1827 5.66119e-11

31.2222 5.62403e-11

31.2618 5.58371e-11

31.3013 5.54022e-11

31.3408 5.49357e-11

31.3804 5.44374e-11

31.4199 5.39077e-11

31.4595 5.33466e-11

31.499 5.27539e-11

31.5385 5.21302e-11

31.5781 5.14747e-11

31.6176 5.07885e-11

31.6572 5.00708e-11

31.6967 4.93231e-11

31.7362 4.85445e-11

31.7758 4.77352e-11

31.8153 4.6896e-11

31.8549 4.60267e-11

31.8944 4.51278e-11

31.9339 4.41994e-11

31.9735 4.32419e-11

32.013 4.22554e-11

32.0526 4.12406e-11

32.0921 4.01978e-11

32.1316 3.9127e-11

32.1712 3.80288e-11

32.2107 3.69037e-11

32.2503 3.5752e-11

32.2898 3.45744e-11

32.3293 3.33711e-11

32.3689 3.21427e-11

32.4084 3.08894e-11

32.4479 2.96121e-11

32.4875 2.83113e-11

32.527 2.69876e-11

32.5666 2.56417e-11

32.6061 2.42738e-11

32.6456 2.28847e-11

32.6852 2.14756e-11

32.7247 2.00459e-11

32.7643 1.85975e-11

32.8038 1.71306e-11

32.8433 1.56458e-11

32.8829 1.41442e-11

32.9224 1.26263e-11

32.962 1.10933e-11

33.0015 9.54558e-12

33.041 7.98391e-12

33.0806 6.40937e-12

33.1201 4.82282e-12

33.1597 3.22509e-12

33.1992 1.61726e-12

33.2387 2.77556e-17

33.2783 1.62592e-12

33.3178 3.25914e-12

33.3574 4.89856e-12

33.3969 6.54363e-12

33.4364 8.19329e-12

33.476 9.84618e-12

33.5155 1.15017e-11

33.5551 1.31584e-11

33.5946 1.48154e-11

33.6341 1.64719e-11

33.6737 1.81261e-11

33.7132 1.97771e-11

33.7528 2.14239e-11

33.7923 2.30657e-11

33.8318 2.47007e-11

33.8714 2.63282e-11

33.9109 2.79465e-11

33.9505 2.95551e-11

33.99 3.11518e-11

34.0295 3.27361e-11

34.0691 3.43069e-11

34.1086 3.58622e-11

34.1481 3.74017e-11

34.1877 3.89234e-11

34.2272 4.0426e-11

34.2668 4.19089e-11

34.3063 4.337e-11

34.3458 4.48084e-11

34.3854 4.62225e-11

34.4249 4.76118e-11

34.4645 4.89737e-11

34.504 5.03083e-11

34.5435 5.16133e-11

34.5831 5.28876e-11

34.6226 5.41298e-11

34.6622 5.53388e-11

34.7017 5.65128e-11

34.7412 5.76513e-11

34.7808 5.87519e-11

34.8203 5.98143e-11

34.8599 6.08366e-11

34.8994 6.18175e-11

34.9389 6.27563e-11

34.9785 6.36505e-11

35.018 6.45003e-11

35.0576 6.53034e-11

35.0971 6.60587e-11

35.1366 6.67651e-11

35.1762 6.74212e-11

35.2157 6.80256e-11

35.2553 6.85779e-11

35.2948 6.90759e-11

35.3343 6.9519e-11

35.3739 6.99057e-11

35.4134 7.02353e-11

35.453 7.05064e-11

35.4925 7.07177e-11

35.532 7.08687e-11

35.5716 7.09577e-11

35.6111 7.09845e-11

35.6507 7.0947e-11

35.6902 7.08456e-11

35.7297 7.06779e-11

35.7693 7.04443e-11

35.8088 7.01434e-11

35.8483 6.97741e-11

35.8879 6.93364e-11

35.9274 6.88287e-11

35.967 6.82512e-11

36.0065 6.76026e-11

36.046 6.68827e-11

36.0856 6.60907e-11

36.1251 6.5226e-11

36.1647 6.42887e-11

36.2042 6.32781e-11

36.2437 6.21937e-11

36.2833 6.10357e-11

36.3228 5.98037e-11

36.3624 5.84974e-11

36.4019 5.7117e-11

36.4414 5.56622e-11

36.481 5.41334e-11

36.5205 5.25304e-11

36.5601 5.08536e-11

36.5996 4.91042e-11

36.6391 4.72811e-11

36.6787 4.53859e-11

36.7182 4.34182e-11

36.7578 4.13797e-11

36.7973 3.92703e-11

36.8368 3.70915e-11

36.8764 3.48437e-11

36.9159 3.25283e-11

36.9555 3.01465e-11

36.995 2.76992e-11

37.0345 2.51884e-11

37.0741 2.26148e-11

37.1136 1.99806e-11

37.1532 1.72872e-11

37.1927 1.4537e-11

37.2322 1.17308e-11

37.2718 8.87203e-12

37.3113 5.96238e-12

37.3509 3.00422e-12

37.3904 0

37.4299 3.0477e-12

37.4695 6.13563e-12

37.509 9.26145e-12

37.5485 1.24213e-11

37.5881 1.56123e-11

37.6276 1.88309e-11

37.6672 2.20738e-11

37.7067 2.5337e-11

37.7462 2.86166e-11

37.7858 3.19083e-11

37.8253 3.52078e-11

37.8649 3.8511e-11

37.9044 4.18121e-11

37.9439 4.51075e-11

37.9835 4.83915e-11

38.023 5.16592e-11

38.0626 5.49042e-11

38.1021 5.81214e-11

38.1416 6.13049e-11

38.1812 6.44483e-11

38.2207 6.75451e-11

38.2603 7.05889e-11

38.2998 7.35727e-11

38.3393 7.64898e-11

38.3789 7.93316e-11

38.4184 8.20925e-11

38.458 8.4763e-11

38.4975 8.7335e-11

38.537 8.98004e-11

38.5766 9.21511e-11

38.6161 9.43773e-11

38.6557 9.64703e-11

38.6952 9.84201e-11

38.7347 1.00217e-10

38.7743 1.0185e-10

38.8138 1.0331e-10

38.8534 1.04586e-10

38.8929 1.05666e-10

38.9324 1.0654e-10

38.972 1.07195e-10

39.0115 1.07619e-10

39.0511 1.078e-10

39.0906 1.07725e-10

39.1301 1.07381e-10

39.1697 1.06753e-10

39.2092 1.05829e-10

39.2487 1.04595e-10

39.2883 1.03034e-10

39.3278 1.01133e-10

39.3674 9.88753e-11

39.4069 9.62455e-11

39.4464 9.32276e-11

39.486 8.98043e-11

39.5255 8.59586e-11

39.5651 8.16726e-11

39.6046 7.69292e-11

39.6441 7.17094e-11

39.6837 6.59942e-11

39.7232 5.97634e-11

39.7628 5.29984e-11

39.8023 4.56782e-11

39.8418 3.77813e-11

39.8814 2.92878e-11

39.9209 2.01748e-11

39.9605 1.04197e-11

40 5.55112e-17



==> PQRAAA/beam_err_qraaa_168.dat <==
Degree 0 has approximation error 0.664265
Degree 1 has approximation error 0.999956
Degree 2 has approximation error 0.048827
Degree 3 has approximation error 0.00358883
Degree 4 has approximation error 0.000228115
Degree 5 has approximation error 2.94029e-05
Degree 6 has approximation error 2.92555e-06
Degree 7 has approximation error 1.39014e-07
Degree 8 has approximation error 1.2278e-08
Degree 9 has approximation error 1.36452e-09


==> PQRAAA/beam_err_qraaa_3360.dat <==
Degree 0 has approximation error 0.664267
Degree 1 has approximation error 0.999958
Degree 2 has approximation error 0.048944
Degree 3 has approximation error 1.02249e-05
Degree 4 has approximation error 5.3735e-07
Degree 5 has approximation error 7.57272e-08
Degree 6 has approximation error 4.77287e-09


==> PQRAAA/beam_err_qraaa_840.dat <==
Degree 0 has approximation error 0.664265
Degree 1 has approximation error 0.999956
Degree 2 has approximation error 0.0489437
Degree 3 has approximation error 0.000162376
Degree 4 has approximation error 8.50971e-06
Degree 5 has approximation error 1.20936e-06
Degree 6 has approximation error 7.54626e-08
Degree 7 has approximation error 5.09695e-09


==> PQRAAA/beam_err_svaaa_168.dat <==
Degree 0 has approximation error 0.664265
Degree 1 has approximation error 0.999956
Degree 2 has approximation error 0.0484528
Degree 3 has approximation error 0.00391259
Degree 4 has approximation error 0.000217008
Degree 5 has approximation error 3.02302e-05
Degree 6 has approximation error 3.05693e-06
Degree 7 has approximation error 1.46499e-07
Degree 8 has approximation error 1.10827e-08
Degree 9 has approximation error 1.42785e-09


==> PQRAAA/beam_err_svaaa_3360.dat <==
Degree 0 has approximation error 0.664267
Degree 1 has approximation error 0.999958
Degree 2 has approximation error 0.048944
Degree 3 has approximation error 1.02218e-05
Degree 4 has approximation error 5.37187e-07
Degree 5 has approximation error 7.57043e-08
Degree 6 has approximation error 4.77143e-09


==> PQRAAA/beam_err_svaaa_840.dat <==
Degree 0 has approximation error 0.664265
Degree 1 has approximation error 0.999956
Degree 2 has approximation error 0.0489431
Degree 3 has approximation error 0.000162401
Degree 4 has approximation error 8.5351e-06
Degree 5 has approximation error 1.20283e-06
Degree 6 has approximation error 7.58112e-08
Degree 7 has approximation error 5.0494e-09


==> PQRAAA/canyon.dat <==
5971 0.277582 0.0834738 70.4021
7432 0.380849 0.0839029 86.9885
10157 0.447054 0.083233 119.217
15121 0.683351 0.0837771 177.209


==> PQRAAA/canyon_err_qraaa_0125.dat <==
Degree 0 has approximation error 0.73876
Degree 1 has approximation error 1.36532
Degree 2 has approximation error 0.53673
Degree 3 has approximation error 0.143868
Degree 4 has approximation error 0.0823226
Degree 5 has approximation error 0.0226238
Degree 6 has approximation error 0.0178747
Degree 7 has approximation error 0.00622129
Degree 8 has approximation error 0.00335674
Degree 9 has approximation error 0.000588033
Degree 10 has approximation error 0.000373774
Degree 11 has approximation error 0.000130707
Degree 12 has approximation error 3.55427e-05
Degree 13 has approximation error 1.46595e-05
Degree 14 has approximation error 5.74422e-06
Degree 15 has approximation error 3.37211e-06
Degree 16 has approximation error 3.49787e-07
Degree 17 has approximation error 2.07982e-07
Degree 18 has approximation error 4.88229e-08
Degree 19 has approximation error 2.97684e-08
Degree 20 has approximation error 5.46114e-09


==> PQRAAA/canyon_err_qraaa_015.dat <==
Degree 0 has approximation error 0.718805
Degree 1 has approximation error 1.35975
Degree 2 has approximation error 0.47823
Degree 3 has approximation error 0.158424
Degree 4 has approximation error 0.0705607
Degree 5 has approximation error 0.02138
Degree 6 has approximation error 0.0161116
Degree 7 has approximation error 0.00545955
Degree 8 has approximation error 0.00365951
Degree 9 has approximation error 0.000639339
Degree 10 has approximation error 0.000242497
Degree 11 has approximation error 0.000119907
Degree 12 has approximation error 4.89655e-05
Degree 13 has approximation error 1.61813e-05
Degree 14 has approximation error 6.27662e-06
Degree 15 has approximation error 1.86307e-06
Degree 16 has approximation error 5.28513e-07
Degree 17 has approximation error 1.25028e-07
Degree 18 has approximation error 4.07386e-08
Degree 19 has approximation error 2.77713e-08
Degree 20 has approximation error 8.52715e-09


==> PQRAAA/canyon_err_qraaa_0175.dat <==
Degree 0 has approximation error 0.720842
Degree 1 has approximation error 1.36682
Degree 2 has approximation error 0.472124
Degree 3 has approximation error 0.164224
Degree 4 has approximation error 0.0674716
Degree 5 has approximation error 0.0215252
Degree 6 has approximation error 0.0159274
Degree 7 has approximation error 0.00535324
Degree 8 has approximation error 0.00395253
Degree 9 has approximation error 0.000646228
Degree 10 has approximation error 0.000231823
Degree 11 has approximation error 0.00011152
Degree 12 has approximation error 4.07091e-05
Degree 13 has approximation error 1.80203e-05
Degree 14 has approximation error 4.61859e-06
Degree 15 has approximation error 1.78683e-06
Degree 16 has approximation error 7.3189e-07
Degree 17 has approximation error 2.36976e-07
Degree 18 has approximation error 3.36049e-08
Degree 19 has approximation error 1.04714e-08
Degree 20 has approximation error 6.75008e-09


==> PQRAAA/canyon_err_qraaa_02.dat <==
Degree 0 has approximation error 0.724463
Degree 1 has approximation error 1.37027
Degree 2 has approximation error 0.564917
Degree 3 has approximation error 0.14749
Degree 4 has approximation error 0.0858385
Degree 5 has approximation error 0.0242343
Degree 6 has approximation error 0.0184166
Degree 7 has approximation error 0.00669504
Degree 8 has approximation error 0.00339595
Degree 9 has approximation error 0.000635935
Degree 10 has approximation error 0.000379172
Degree 11 has approximation error 0.000118279
Degree 12 has approximation error 6.6284e-05
Degree 13 has approximation error 1.23304e-05
Degree 14 has approximation error 6.5483e-06
Degree 15 has approximation error 3.5772e-06
Degree 16 has approximation error 3.39923e-07
Degree 17 has approximation error 2.09696e-07
Degree 18 has approximation error 5.44003e-08
Degree 19 has approximation error 2.46093e-08
Degree 20 has approximation error 5.75395e-09


==> PQRAAA/canyon_err_svaaa_0125.dat <==
Degree 0 has approximation error 0.844949
Degree 1 has approximation error 1.36532
Degree 2 has approximation error 0.628581
Degree 3 has approximation error 0.118822
Degree 4 has approximation error 0.0700387
Degree 5 has approximation error 0.0305249
Degree 6 has approximation error 0.0197772
Degree 7 has approximation error 0.0079635
Degree 8 has approximation error 0.00438681
Degree 9 has approximation error 0.000923923
Degree 10 has approximation error 0.000355081
Degree 11 has approximation error 0.000203589
Degree 12 has approximation error 5.99316e-05
Degree 13 has approximation error 1.2103e-05
Degree 14 has approximation error 5.18642e-06
Degree 15 has approximation error 4.47105e-06
Degree 16 has approximation error 4.68113e-07
Degree 17 has approximation error 1.81881e-07
Degree 18 has approximation error 9.76915e-08
Degree 19 has approximation error 1.86109e-08
Degree 20 has approximation error 7.03016e-09


==> PQRAAA/canyon_err_svaaa_015.dat <==
Degree 0 has approximation error 0.838932
Degree 1 has approximation error 1.36741
Degree 2 has approximation error 0.580704
Degree 3 has approximation error 0.114523
Degree 4 has approximation error 0.0674825
Degree 5 has approximation error 0.0292867
Degree 6 has approximation error 0.0192343
Degree 7 has approximation error 0.00761667
Degree 8 has approximation error 0.00421808
Degree 9 has approximation error 0.000860715
Degree 10 has approximation error 0.000330905
Degree 11 has approximation error 0.000191056
Degree 12 has approximation error 5.84317e-05
Degree 13 has approximation error 1.05962e-05
Degree 14 has approximation error 4.59685e-06
Degree 15 has approximation error 5.12361e-06
Degree 16 has approximation error 4.3534e-07
Degree 17 has approximation error 1.88478e-07
Degree 18 has approximation error 7.53972e-08
Degree 19 has approximation error 1.90717e-08
Degree 20 has approximation error 6.62554e-09


==> PQRAAA/canyon_err_svaaa_0175.dat <==
Degree 0 has approximation error 0.831634
Degree 1 has approximation error 1.36682
Degree 2 has approximation error 0.57264
Degree 3 has approximation error 0.117707
Degree 4 has approximation error 0.102587
Degree 5 has approximation error 0.0282516
Degree 6 has approximation error 0.0182318
Degree 7 has approximation error 0.00711589
Degree 8 has approximation error 0.00476468
Degree 9 has approximation error 0.000690257
Degree 10 has approximation error 0.000247278
Degree 11 has approximation error 0.000206005
Degree 12 has approximation error 4.68671e-05
Degree 13 has approximation error 1.21024e-05
Degree 14 has approximation error 5.64661e-06
Degree 15 has approximation error 1.44276e-06
Degree 16 has approximation error 8.66818e-07
Degree 17 has approximation error 3.67394e-07
Degree 18 has approximation error 4.71365e-08
Degree 19 has approximation error 1.64084e-08
Degree 20 has approximation error 9.14932e-09


==> PQRAAA/canyon_err_svaaa_02.dat <==
Degree 0 has approximation error 0.848733
Degree 1 has approximation error 1.37027
Degree 2 has approximation error 0.610123
Degree 3 has approximation error 0.129716
Degree 4 has approximation error 0.103986
Degree 5 has approximation error 0.0301049
Degree 6 has approximation error 0.0199763
Degree 7 has approximation error 0.00776219
Degree 8 has approximation error 0.00550758
Degree 9 has approximation error 0.000739354
Degree 10 has approximation error 0.000285622
Degree 11 has approximation error 0.000230557
Degree 12 has approximation error 5.78924e-05
Degree 13 has approximation error 1.63394e-05
Degree 14 has approximation error 4.91219e-06
Degree 15 has approximation error 2.8405e-06
Degree 16 has approximation error 9.25799e-07
Degree 17 has approximation error 4.23613e-07
Degree 18 has approximation error 6.3138e-08
Degree 19 has approximation error 2.87819e-08
Degree 20 has approximation error 7.16587e-09


==> PQRAAA/delay_err_qraaa_100.dat <==
Degree 0 has approximation error 1
Degree 1 has approximation error 1.99999
Degree 2 has approximation error 2.06653
Degree 3 has approximation error 1.8878
Degree 4 has approximation error 1.75266
Degree 5 has approximation error 1.71739
Degree 6 has approximation error 1.88338
Degree 7 has approximation error 1.79529
Degree 8 has approximation error 1.68987
Degree 9 has approximation error 1.94022
Degree 10 has approximation error 1.69051
Degree 11 has approximation error 1.99081
Degree 12 has approximation error 1.89285
Degree 13 has approximation error 2.01034
Degree 14 has approximation error 1.71111
Degree 15 has approximation error 32.2813
Degree 16 has approximation error 15.4618
Degree 17 has approximation error 3.73541
Degree 18 has approximation error 3.87249
Degree 19 has approximation error 1.97524
Degree 20 has approximation error 1.85485
Degree 21 has approximation error 1.71415
Degree 22 has approximation error 1.69348
Degree 23 has approximation error 1.66006
Degree 24 has approximation error 1.64214
Degree 25 has approximation error 1.73736
Degree 26 has approximation error 1.7495
Degree 27 has approximation error 1.64111
Degree 28 has approximation error 1.66624
Degree 29 has approximation error 1.55404
Degree 30 has approximation error 1.50478
Degree 31 has approximation error 1.59549
Degree 32 has approximation error 1.60756
Degree 33 has approximation error 1.61684
Degree 34 has approximation error 1.53151
Degree 35 has approximation error 1.80854
Degree 36 has approximation error 1.74052
Degree 37 has approximation error 1.66557
Degree 38 has approximation error 1.61576
Degree 39 has approximation error 1.65083
Degree 40 has approximation error 1.58453
Degree 41 has approximation error 1.61361
Degree 42 has approximation error 1.58735
Degree 43 has approximation error 1.71463
Degree 44 has approximation error 43.2727
Degree 45 has approximation error 4.73687
Degree 46 has approximation error 25.2556
Degree 47 has approximation error 2.46463
Degree 48 has approximation error 4.13178
Degree 49 has approximation error 2.38578
Degree 50 has approximation error 3.82683
Degree 51 has approximation error 2.91497
Degree 52 has approximation error 12.9536
Degree 53 has approximation error 10.2354
Degree 54 has approximation error 73.0967
Degree 55 has approximation error 6.12268
Degree 56 has approximation error 1.53006
Degree 57 has approximation error 1.53537
Degree 58 has approximation error 1.52358
Degree 59 has approximation error 1.50799
Degree 60 has approximation error 1.52905
Degree 61 has approximation error 1.46584
Degree 62 has approximation error 1.40864
Degree 63 has approximation error 1.35703
Degree 64 has approximation error 1.35251
Degree 65 has approximation error 8.06108
Degree 66 has approximation error 3.94088
Degree 67 has approximation error 1.39395
Degree 68 has approximation error 0.630589
Degree 69 has approximation error 0.195323
Degree 70 has approximation error 0.0411509
Degree 71 has approximation error 0.0166352
Degree 72 has approximation error 0.00406756
Degree 73 has approximation error 0.000533377
Degree 74 has approximation error 0.000177431
Degree 75 has approximation error 7.52584e-05


==> PQRAAA/delay_err_qraaa_20.dat <==
Degree 0 has approximation error 1.00257
Degree 1 has approximation error 1.76605
Degree 2 has approximation error 1.77966
Degree 3 has approximation error 1.74495
Degree 4 has approximation error 1.76923
Degree 5 has approximation error 1.70106
Degree 6 has approximation error 1.56864
Degree 7 has approximation error 1.52941
Degree 8 has approximation error 1.46051
Degree 9 has approximation error 1.42195
Degree 10 has approximation error 1.42078
Degree 11 has approximation error 1.44575
Degree 12 has approximation error 1.40974
Degree 13 has approximation error 1.40511
Degree 14 has approximation error 1.41121
Degree 15 has approximation error 1.39874
Degree 16 has approximation error 1.34845
Degree 17 has approximation error 1.30494
Degree 18 has approximation error 1.35253
Degree 19 has approximation error 1.29586
Degree 20 has approximation error 1.31446
Degree 21 has approximation error 1.27566
Degree 22 has approximation error 1.26504
Degree 23 has approximation error 1.29557
Degree 24 has approximation error 1.31242
Degree 25 has approximation error 1.29942
Degree 26 has approximation error 1.27548
Degree 27 has approximation error 1.25738
Degree 28 has approximation error 1.27051
Degree 29 has approximation error 1.28294
Degree 30 has approximation error 1.25857
Degree 31 has approximation error 1.3763
Degree 32 has approximation error 1.25898
Degree 33 has approximation error 1.23823
Degree 34 has approximation error 1.27281
Degree 35 has approximation error 1.2485
Degree 36 has approximation error 1.26747
Degree 37 has approximation error 1.24394
Degree 38 has approximation error 1.25914
Degree 39 has approximation error 1.28651
Degree 40 has approximation error 2.45481
Degree 41 has approximation error 1.70914
Degree 42 has approximation error 4.97697
Degree 43 has approximation error 6.87093
Degree 44 has approximation error 1.53563
Degree 45 has approximation error 5.814
Degree 46 has approximation error 2.2089
Degree 47 has approximation error 5.02753
Degree 48 has approximation error 4.8578
Degree 49 has approximation error 8.47916
Degree 50 has approximation error 7.76657
Degree 51 has approximation error 14.8496
Degree 52 has approximation error 7.97398
Degree 53 has approximation error 9.89355
Degree 54 has approximation error 174.793
Degree 55 has approximation error 1.26244
Degree 56 has approximation error 1.26912
Degree 57 has approximation error 1.26875
Degree 58 has approximation error 1.15261
Degree 59 has approximation error 1.0882
Degree 60 has approximation error 1.03575
Degree 61 has approximation error 0.985453
Degree 62 has approximation error 0.841788
Degree 63 has approximation error 0.955039
Degree 64 has approximation error 1.1778
Degree 65 has approximation error 1.97562
Degree 66 has approximation error 2.2336
Degree 67 has approximation error 1.55898
Degree 68 has approximation error 1.79735
Degree 69 has approximation error 0.156871
Degree 70 has approximation error 0.0779482
Degree 71 has approximation error 0.0201209
Degree 72 has approximation error 0.000991137
Degree 73 has approximation error 0.000467765
Degree 74 has approximation error 0.000150707
Degree 75 has approximation error 6.84875e-05


==> PQRAAA/delay_err_qraaa_40.dat <==
Degree 0 has approximation error 0.999915
Degree 1 has approximation error 1.98537
Degree 2 has approximation error 1.762
Degree 3 has approximation error 3.11195
Degree 4 has approximation error 2.41016
Degree 5 has approximation error 2.04457
Degree 6 has approximation error 1.76006
Degree 7 has approximation error 4.40186
Degree 8 has approximation error 1.64874
Degree 9 has approximation error 1.88261
Degree 10 has approximation error 1.7307
Degree 11 has approximation error 1.77309
Degree 12 has approximation error 1.80754
Degree 13 has approximation error 1.6996
Degree 14 has approximation error 1.77322
Degree 15 has approximation error 1.78169
Degree 16 has approximation error 1.64518
Degree 17 has approximation error 1.60899
Degree 18 has approximation error 1.9051
Degree 19 has approximation error 1.57691
Degree 20 has approximation error 2.64507
Degree 21 has approximation error 15.7583
Degree 22 has approximation error 1.98994
Degree 23 has approximation error 2.44718
Degree 24 has approximation error 1.89854
Degree 25 has approximation error 1.86949
Degree 26 has approximation error 1.93136
Degree 27 has approximation error 1.87115
Degree 28 has approximation error 1.87771
Degree 29 has approximation error 1.92723
Degree 30 has approximation error 1.94732
Degree 31 has approximation error 1.86355
Degree 32 has approximation error 1.9806
Degree 33 has approximation error 1.91758
Degree 34 has approximation error 1.93304
Degree 35 has approximation error 1.82398
Degree 36 has approximation error 1.81822
Degree 37 has approximation error 1.93777
Degree 38 has approximation error 1.86718
Degree 39 has approximation error 2.00481
Degree 40 has approximation error 12.3885
Degree 41 has approximation error 16.259
Degree 42 has approximation error 57.258
Degree 43 has approximation error 21.1047
Degree 44 has approximation error 1.70992
Degree 45 has approximation error 1.50966
Degree 46 has approximation error 1.46335
Degree 47 has approximation error 1.37982
Degree 48 has approximation error 1.43353
Degree 49 has approximation error 1.45514
Degree 50 has approximation error 1.47671
Degree 51 has approximation error 1.36618
Degree 52 has approximation error 1.26795
Degree 53 has approximation error 1.21435
Degree 54 has approximation error 1.21661
Degree 55 has approximation error 1.17681
Degree 56 has approximation error 1.45065
Degree 57 has approximation error 1.36584
Degree 58 has approximation error 1.25277
Degree 59 has approximation error 1.21456
Degree 60 has approximation error 1.13633
Degree 61 has approximation error 1.09702
Degree 62 has approximation error 1.04762
Degree 63 has approximation error 1.04832
Degree 64 has approximation error 1.03942
Degree 65 has approximation error 5.66686
Degree 66 has approximation error 61.0216
Degree 67 has approximation error 25.078
Degree 68 has approximation error 37.024
Degree 69 has approximation error 0.624064
Degree 70 has approximation error 0.0425974
Degree 71 has approximation error 0.0192471
Degree 72 has approximation error 0.00202117
Degree 73 has approximation error 0.000443835
Degree 74 has approximation error 0.000132689
Degree 75 has approximation error 4.80046e-05


==> PQRAAA/delay_err_qraaa_60.dat <==
Degree 0 has approximation error 0.999981
Degree 1 has approximation error 1.99207
Degree 2 has approximation error 1.78825
Degree 3 has approximation error 2.31888
Degree 4 has approximation error 28.1937
Degree 5 has approximation error 4.6928
Degree 6 has approximation error 4.62864
Degree 7 has approximation error 3.99232
Degree 8 has approximation error 1.78376
Degree 9 has approximation error 1.6928
Degree 10 has approximation error 1.65531
Degree 11 has approximation error 1.67163
Degree 12 has approximation error 1.67476
Degree 13 has approximation error 1.68361
Degree 14 has approximation error 1.63076
Degree 15 has approximation error 1.5732
Degree 16 has approximation error 1.54608
Degree 17 has approximation error 1.54618
Degree 18 has approximation error 1.54079
Degree 19 has approximation error 1.54539
Degree 20 has approximation error 1.54377
Degree 21 has approximation error 1.53593
Degree 22 has approximation error 1.53432
Degree 23 has approximation error 1.53963
Degree 24 has approximation error 1.5159
Degree 25 has approximation error 1.51608
Degree 26 has approximation error 1.50961
Degree 27 has approximation error 1.57045
Degree 28 has approximation error 2.52793
Degree 29 has approximation error 2.76918
Degree 30 has approximation error 8.47888
Degree 31 has approximation error 21.5439
Degree 32 has approximation error 40.0323
Degree 33 has approximation error 2.84228
Degree 34 has approximation error 8.01308
Degree 35 has approximation error 46.5137
Degree 36 has approximation error 15.3193
Degree 37 has approximation error 77.1347
Degree 38 has approximation error 5.08204
Degree 39 has approximation error 1.67726
Degree 40 has approximation error 1.75076
Degree 41 has approximation error 1.5389
Degree 42 has approximation error 1.48485
Degree 43 has approximation error 1.47972
Degree 44 has approximation error 1.45239
Degree 45 has approximation error 1.40502
Degree 46 has approximation error 1.34885
Degree 47 has approximation error 1.42818
Degree 48 has approximation error 1.29316
Degree 49 has approximation error 1.24423
Degree 50 has approximation error 1.22088
Degree 51 has approximation error 1.22511
Degree 52 has approximation error 1.23904
Degree 53 has approximation error 1.27489
Degree 54 has approximation error 2.2922
Degree 55 has approximation error 1.51935
Degree 56 has approximation error 7.22359
Degree 57 has approximation error 6.8549
Degree 58 has approximation error 1.91698
Degree 59 has approximation error 15.039
Degree 60 has approximation error 3.66543
Degree 61 has approximation error 2.55784
Degree 62 has approximation error 2.07404
Degree 63 has approximation error 1.83961
Degree 64 has approximation error 1.61755
Degree 65 has approximation error 1.29934
Degree 66 has approximation error 1.42541
Degree 67 has approximation error 0.973624
Degree 68 has approximation error 0.454048
Degree 69 has approximation error 0.228804
Degree 70 has approximation error 0.0406541
Degree 71 has approximation error 0.00714153
Degree 72 has approximation error 0.00341174
Degree 73 has approximation error 0.000530427
Degree 74 has approximation error 0.000358391
Degree 75 has approximation error 0.000171466
Degree 76 has approximation error 4.78973e-05


==> PQRAAA/delay_err_qraaa_80.dat <==
Degree 0 has approximation error 1
Degree 1 has approximation error 1.99999
Degree 2 has approximation error 2.2445
Degree 3 has approximation error 1.99724
Degree 4 has approximation error 2.18719
Degree 5 has approximation error 1.32178
Degree 6 has approximation error 1.32976
Degree 7 has approximation error 1.84199
Degree 8 has approximation error 1.78758
Degree 9 has approximation error 1.63111
Degree 10 has approximation error 1.57309
Degree 11 has approximation error 2.00169
Degree 12 has approximation error 1.93475
Degree 13 has approximation error 2.90447
Degree 14 has approximation error 2.22565
Degree 15 has approximation error 5.05725
Degree 16 has approximation error 1.6376
Degree 17 has approximation error 1.60015
Degree 18 has approximation error 1.56311
Degree 19 has approximation error 1.59312
Degree 20 has approximation error 1.58978
Degree 21 has approximation error 1.69235
Degree 22 has approximation error 1.56701
Degree 23 has approximation error 1.57229
Degree 24 has approximation error 1.56827
Degree 25 has approximation error 1.57202
Degree 26 has approximation error 1.56951
Degree 27 has approximation error 1.57402
Degree 28 has approximation error 1.52906
Degree 29 has approximation error 1.53047
Degree 30 has approximation error 1.53855
Degree 31 has approximation error 1.521
Degree 32 has approximation error 1.51731
Degree 33 has approximation error 1.51184
Degree 34 has approximation error 1.50183
Degree 35 has approximation error 4.04381
Degree 36 has approximation error 1.57554
Degree 37 has approximation error 1.56607
Degree 38 has approximation error 1.8015
Degree 39 has approximation error 1.51873
Degree 40 has approximation error 1.52199
Degree 41 has approximation error 1.62614
Degree 42 has approximation error 14.2378
Degree 43 has approximation error 1.44476
Degree 44 has approximation error 1.44147
Degree 45 has approximation error 1.90749
Degree 46 has approximation error 1.74664
Degree 47 has approximation error 1.69689
Degree 48 has approximation error 1.84352
Degree 49 has approximation error 1.60723
Degree 50 has approximation error 1.5822
Degree 51 has approximation error 1.56262
Degree 52 has approximation error 1.56346
Degree 53 has approximation error 1.57571
Degree 54 has approximation error 1.67554
Degree 55 has approximation error 1.89671
Degree 56 has approximation error 1.94245
Degree 57 has approximation error 1.98535
Degree 58 has approximation error 1.75275
Degree 59 has approximation error 5.28773
Degree 60 has approximation error 3.95797
Degree 61 has approximation error 33.5113
Degree 62 has approximation error 2.13527
Degree 63 has approximation error 1.49412
Degree 64 has approximation error 1.43393
Degree 65 has approximation error 1.24031
Degree 66 has approximation error 1.16889
Degree 67 has approximation error 1.30037
Degree 68 has approximation error 2.16082
Degree 69 has approximation error 0.195443
Degree 70 has approximation error 0.0407313
Degree 71 has approximation error 0.00928813
Degree 72 has approximation error 0.00281199
Degree 73 has approximation error 0.000928495
Degree 74 has approximation error 0.000207845
Degree 75 has approximation error 6.097e-05


==> PQRAAA/delay_err_svaaa_100.dat <==
Degree 0 has approximation error 1.00343
Degree 1 has approximation error 1.90967
Degree 2 has approximation error 2.10661
Degree 3 has approximation error 2.37805
Degree 4 has approximation error 3.27899
Degree 5 has approximation error 3.59035
Degree 6 has approximation error 9.56098
Degree 7 has approximation error 1.67738
Degree 8 has approximation error 1.8151
Degree 9 has approximation error 13.0904
Degree 10 has approximation error 3.48103
Degree 11 has approximation error 1.58795
Degree 12 has approximation error 5.84638
Degree 13 has approximation error 3.44221
Degree 14 has approximation error 3.52695
Degree 15 has approximation error 10.1648
Degree 16 has approximation error 40.9034
Degree 17 has approximation error 22.4033
Degree 18 has approximation error 8.42925
Degree 19 has approximation error 5.53255
Degree 20 has approximation error 26.8116
Degree 21 has approximation error 2.15325
Degree 22 has approximation error 1.99953
Degree 23 has approximation error 78.2888
Degree 24 has approximation error 37.4903
Degree 25 has approximation error 10.7237
Degree 26 has approximation error 1.53529
Degree 27 has approximation error 1.4845
Degree 28 has approximation error 1.48315
Degree 29 has approximation error 1.47129
Degree 30 has approximation error 1.52159
Degree 31 has approximation error 1.49329
Degree 32 has approximation error 1.45153
Degree 33 has approximation error 1.44016
Degree 34 has approximation error 1.45851
Degree 35 has approximation error 1.50949
Degree 36 has approximation error 1.48504
Degree 37 has approximation error 1.53626
Degree 38 has approximation error 1.50757
Degree 39 has approximation error 6.4121
Degree 40 has approximation error 8.02479
Degree 41 has approximation error 10.1537
Degree 42 has approximation error 127.863
Degree 43 has approximation error 15.6885
Degree 44 has approximation error 4.4613
Degree 45 has approximation error 18.0465
Degree 46 has approximation error 3.86203
Degree 47 has approximation error 2.11541
Degree 48 has approximation error 3.10603
Degree 49 has approximation error 4.14899
Degree 50 has approximation error 5.50712
Degree 51 has approximation error 5.46288
Degree 52 has approximation error 1.9431
Degree 53 has approximation error 6.75886
Degree 54 has approximation error 20.0691
Degree 55 has approximation error 39.0739
Degree 56 has approximation error 9.24614
Degree 57 has approximation error 5.40043
Degree 58 has approximation error 2.62655
Degree 59 has approximation error 2.82321
Degree 60 has approximation error 2.3388
Degree 61 has approximation error 2.55333
Degree 62 has approximation error 3.17785
Degree 63 has approximation error 8.08427
Degree 64 has approximation error 5.05321
Degree 65 has approximation error 2.54836
Degree 66 has approximation error 15.9135
Degree 67 has approximation error 1.78003
Degree 68 has approximation error 2.40447
Degree 69 has approximation error 20.6035
Degree 70 has approximation error 0.365307
Degree 71 has approximation error 0.06323
Degree 72 has approximation error 0.016626
Degree 73 has approximation error 0.00110572
Degree 74 has approximation error 0.000511907
Degree 75 has approximation error 0.0002685
Degree 76 has approximation error 6.05838e-05


==> PQRAAA/delay_err_svaaa_20.dat <==
Degree 0 has approximation error 1.00317
Degree 1 has approximation error 1.89916
Degree 2 has approximation error 2.03922
Degree 3 has approximation error 2.18472
Degree 4 has approximation error 3.67068
Degree 5 has approximation error 1.68905
Degree 6 has approximation error 1.78188
Degree 7 has approximation error 11.1726
Degree 8 has approximation error 1.52825
Degree 9 has approximation error 5.41478
Degree 10 has approximation error 2.40306
Degree 11 has approximation error 1.44759
Degree 12 has approximation error 1.41339
Degree 13 has approximation error 8.02654
Degree 14 has approximation error 2.08103
Degree 15 has approximation error 4.71405
Degree 16 has approximation error 2.98576
Degree 17 has approximation error 1.30581
Degree 18 has approximation error 1.29943
Degree 19 has approximation error 1.30051
Degree 20 has approximation error 1.3037
Degree 21 has approximation error 1.28009
Degree 22 has approximation error 1.31099
Degree 23 has approximation error 1.36492
Degree 24 has approximation error 1.25165
Degree 25 has approximation error 1.24818
Degree 26 has approximation error 1.25634
Degree 27 has approximation error 1.30054
Degree 28 has approximation error 1.2633
Degree 29 has approximation error 1.24537
Degree 30 has approximation error 1.24444
Degree 31 has approximation error 1.26428
Degree 32 has approximation error 1.23473
Degree 33 has approximation error 1.23559
Degree 34 has approximation error 1.23582
Degree 35 has approximation error 1.22242
Degree 36 has approximation error 1.19812
Degree 37 has approximation error 1.19259
Degree 38 has approximation error 1.264
Degree 39 has approximation error 1.43846
Degree 40 has approximation error 1.19458
Degree 41 has approximation error 1.27296
Degree 42 has approximation error 1.17092
Degree 43 has approximation error 1.20373
Degree 44 has approximation error 1.16403
Degree 45 has approximation error 1.21523
Degree 46 has approximation error 1.23286
Degree 47 has approximation error 1.22419
Degree 48 has approximation error 1.1509
Degree 49 has approximation error 1.18267
Degree 50 has approximation error 1.16021
Degree 51 has approximation error 1.13904
Degree 52 has approximation error 1.12532
Degree 53 has approximation error 1.2417
Degree 54 has approximation error 4.98897
Degree 55 has approximation error 10.4235
Degree 56 has approximation error 1.43352
Degree 57 has approximation error 1.13979
Degree 58 has approximation error 3.82453
Degree 59 has approximation error 36.2579
Degree 60 has approximation error 12.9879
Degree 61 has approximation error 3.24624
Degree 62 has approximation error 1.93917
Degree 63 has approximation error 1.69829
Degree 64 has approximation error 14.4381
Degree 65 has approximation error 2.08592
Degree 66 has approximation error 1.26327
Degree 67 has approximation error 2.23238
Degree 68 has approximation error 1.59494
Degree 69 has approximation error 1.12957
Degree 70 has approximation error 0.0656896
Degree 71 has approximation error 0.0278396
Degree 72 has approximation error 0.00298618
Degree 73 has approximation error 0.000807767
Degree 74 has approximation error 0.000184965
Degree 75 has approximation error 3.33606e-05


==> PQRAAA/delay_err_svaaa_40.dat <==
Degree 0 has approximation error 1.00328
Degree 1 has approximation error 1.89115
Degree 2 has approximation error 2.04895
Degree 3 has approximation error 2.21893
Degree 4 has approximation error 3.20028
Degree 5 has approximation error 3.19712
Degree 6 has approximation error 8.60281
Degree 7 has approximation error 1.6464
Degree 8 has approximation error 1.64534
Degree 9 has approximation error 1.58168
Degree 10 has approximation error 23.188
Degree 11 has approximation error 6.76678
Degree 12 has approximation error 3.97443
Degree 13 has approximation error 4.44188
Degree 14 has approximation error 10.6231
Degree 15 has approximation error 60.17
Degree 16 has approximation error 5.84618
Degree 17 has approximation error 4.00188
Degree 18 has approximation error 2.37446
Degree 19 has approximation error 2.2352
Degree 20 has approximation error 2.28194
Degree 21 has approximation error 2.13749
Degree 22 has approximation error 4.67212
Degree 23 has approximation error 2.50168
Degree 24 has approximation error 1.58713
Degree 25 has approximation error 1.49307
Degree 26 has approximation error 1.53949
Degree 27 has approximation error 1.52437
Degree 28 has approximation error 1.45285
Degree 29 has approximation error 1.44169
Degree 30 has approximation error 1.40809
Degree 31 has approximation error 1.40925
Degree 32 has approximation error 1.35881
Degree 33 has approximation error 1.35661
Degree 34 has approximation error 1.35392
Degree 35 has approximation error 1.35806
Degree 36 has approximation error 1.34794
Degree 37 has approximation error 1.33963
Degree 38 has approximation error 1.31604
Degree 39 has approximation error 1.31011
Degree 40 has approximation error 1.3273
Degree 41 has approximation error 1.40229
Degree 42 has approximation error 1.39097
Degree 43 has approximation error 1.33264
Degree 44 has approximation error 1.35197
Degree 45 has approximation error 13.2158
Degree 46 has approximation error 2.86554
Degree 47 has approximation error 9.60269
Degree 48 has approximation error 23.3659
Degree 49 has approximation error 20.3675
Degree 50 has approximation error 8.9743
Degree 51 has approximation error 24.51
Degree 52 has approximation error 1.39683
Degree 53 has approximation error 1.32571
Degree 54 has approximation error 1.33906
Degree 55 has approximation error 1.26595
Degree 56 has approximation error 1.25368
Degree 57 has approximation error 1.23849
Degree 58 has approximation error 1.24477
Degree 59 has approximation error 1.32197
Degree 60 has approximation error 1.40903
Degree 61 has approximation error 4.20712
Degree 62 has approximation error 3.65387
Degree 63 has approximation error 21.3484
Degree 64 has approximation error 1.3349
Degree 65 has approximation error 2.13379
Degree 66 has approximation error 2.03378
Degree 67 has approximation error 3.3371
Degree 68 has approximation error 1.26534
Degree 69 has approximation error 0.330841
Degree 70 has approximation error 0.0699191
Degree 71 has approximation error 0.00780895
Degree 72 has approximation error 0.00418499
Degree 73 has approximation error 0.00178642
Degree 74 has approximation error 0.000211084
Degree 75 has approximation error 5.06861e-05


==> PQRAAA/delay_err_svaaa_60.dat <==
Degree 0 has approximation error 1.00414
Degree 1 has approximation error 1.90295
Degree 2 has approximation error 2.06441
Degree 3 has approximation error 2.31142
Degree 4 has approximation error 4.98631
Degree 5 has approximation error 3.9419
Degree 6 has approximation error 5.69082
Degree 7 has approximation error 1.71114
Degree 8 has approximation error 56.7489
Degree 9 has approximation error 23.323
Degree 10 has approximation error 2.8745
Degree 11 has approximation error 1.90159
Degree 12 has approximation error 2.71874
Degree 13 has approximation error 4.36992
Degree 14 has approximation error 9.26015
Degree 15 has approximation error 53.6587
Degree 16 has approximation error 7.13376
Degree 17 has approximation error 1.57128
Degree 18 has approximation error 1.58098
Degree 19 has approximation error 1.4454
Degree 20 has approximation error 1.38858
Degree 21 has approximation error 1.4371
Degree 22 has approximation error 1.54963
Degree 23 has approximation error 1.43107
Degree 24 has approximation error 1.45889
Degree 25 has approximation error 1.50119
Degree 26 has approximation error 1.46284
Degree 27 has approximation error 1.46163
Degree 28 has approximation error 1.50601
Degree 29 has approximation error 8.2
Degree 30 has approximation error 9.72283
Degree 31 has approximation error 9.39473
Degree 32 has approximation error 6.17911
Degree 33 has approximation error 1.52738
Degree 34 has approximation error 1.73976
Degree 35 has approximation error 1.85304
Degree 36 has approximation error 26.3397
Degree 37 has approximation error 11.4398
Degree 38 has approximation error 1.5565
Degree 39 has approximation error 10.9348
Degree 40 has approximation error 1.35271
Degree 41 has approximation error 1.36578
Degree 42 has approximation error 1.3364
Degree 43 has approximation error 1.32742
Degree 44 has approximation error 1.32576
Degree 45 has approximation error 1.32193
Degree 46 has approximation error 1.3066
Degree 47 has approximation error 1.34246
Degree 48 has approximation error 1.32443
Degree 49 has approximation error 1.30745
Degree 50 has approximation error 20.2272
Degree 51 has approximation error 18.2733
Degree 52 has approximation error 2.21856
Degree 53 has approximation error 4.18611
Degree 54 has approximation error 5.64625
Degree 55 has approximation error 10.7728
Degree 56 has approximation error 17.5431
Degree 57 has approximation error 12.411
Degree 58 has approximation error 58.5526
Degree 59 has approximation error 6.34853
Degree 60 has approximation error 4.84439
Degree 61 has approximation error 1.57576
Degree 62 has approximation error 1.2965
Degree 63 has approximation error 5.7981
Degree 64 has approximation error 6.10932
Degree 65 has approximation error 1.29157
Degree 66 has approximation error 1.30817
Degree 67 has approximation error 1.24466
Degree 68 has approximation error 1.15871
Degree 69 has approximation error 0.305158
Degree 70 has approximation error 0.0538141
Degree 71 has approximation error 0.0157645
Degree 72 has approximation error 0.00802402
Degree 73 has approximation error 0.00191249
Degree 74 has approximation error 0.000503362
Degree 75 has approximation error 0.000219422
Degree 76 has approximation error 6.67582e-05


==> PQRAAA/delay_err_svaaa_80.dat <==
Degree 0 has approximation error 1.00349
Degree 1 has approximation error 1.901
Degree 2 has approximation error 2.06576
Degree 3 has approximation error 2.35695
Degree 4 has approximation error 4.76159
Degree 5 has approximation error 3.92529
Degree 6 has approximation error 5.74367
Degree 7 has approximation error 1.8546
Degree 8 has approximation error 12.6229
Degree 9 has approximation error 5.1115
Degree 10 has approximation error 1.90097
Degree 11 has approximation error 1.74472
Degree 12 has approximation error 2.71392
Degree 13 has approximation error 5.20181
Degree 14 has approximation error 1.8638
Degree 15 has approximation error 1.6534
Degree 16 has approximation error 2.82163
Degree 17 has approximation error 8.48695
Degree 18 has approximation error 1.89635
Degree 19 has approximation error 1.56877
Degree 20 has approximation error 1.64043
Degree 21 has approximation error 2.05156
Degree 22 has approximation error 24.1574
Degree 23 has approximation error 1.62924
Degree 24 has approximation error 10.6062
Degree 25 has approximation error 1.71038
Degree 26 has approximation error 2.74563
Degree 27 has approximation error 4.3685
Degree 28 has approximation error 2.27402
Degree 29 has approximation error 3.24628
Degree 30 has approximation error 9.05703
Degree 31 has approximation error 6.39536
Degree 32 has approximation error 5.33079
Degree 33 has approximation error 2.45641
Degree 34 has approximation error 5.76655
Degree 35 has approximation error 21.1874
Degree 36 has approximation error 5.72771
Degree 37 has approximation error 4.06794
Degree 38 has approximation error 15.393
Degree 39 has approximation error 43.5388
Degree 40 has approximation error 343.261
Degree 41 has approximation error 79.6126
Degree 42 has approximation error 3.34306
Degree 43 has approximation error 2.90506
Degree 44 has approximation error 3.08753
Degree 45 has approximation error 3.96689
Degree 46 has approximation error 1.52225
Degree 47 has approximation error 40.7842
Degree 48 has approximation error 17.8625
Degree 49 has approximation error 2.86383
Degree 50 has approximation error 18.3661
Degree 51 has approximation error 28.2706
Degree 52 has approximation error 9.77484
Degree 53 has approximation error 82.3649
Degree 54 has approximation error 9.44089
Degree 55 has approximation error 4.11296
Degree 56 has approximation error 12.194
Degree 57 has approximation error 1.81441
Degree 58 has approximation error 2.27008
Degree 59 has approximation error 4.85103
Degree 60 has approximation error 1.76869
Degree 61 has approximation error 35.9159
Degree 62 has approximation error 47.1536
Degree 63 has approximation error 1.46956
Degree 64 has approximation error 2.81219
Degree 65 has approximation error 35.2978
Degree 66 has approximation error 1.73828
Degree 67 has approximation error 1.45476
Degree 68 has approximation error 1.43944
Degree 69 has approximation error 0.960196
Degree 70 has approximation error 0.986522
Degree 71 has approximation error 0.121433
Degree 72 has approximation error 0.0148939
Degree 73 has approximation error 0.00202372
Degree 74 has approximation error 0.000615257
Degree 75 has approximation error 0.000420161
Degree 76 has approximation error 9.95434e-05


==> PQRAAA/delayed_system_data.dat <==
starting to read F
F constructed
NaNs in F? 0
start qr compute:
NaNs in Q? 0
rank = 21
err : 2.87257e-15
QRAAA APPROX.
REACHED

degr Q : 75
start F.
F copied

end F
degr F : 75
time F : 232.377
time Q : 9.21431
400 0.00960032 9.20471 232.377
starting to read F
F constructed
NaNs in F? 0
start qr compute:
NaNs in Q? 0
rank = 21
err : 2.18299e-15
QRAAA APPROX.
REACHED

degr Q : 75
start F.
F copied

end F
degr F : 75
time F : 1033.47
time Q : 9.50349
1600 0.0909502 9.41254 1033.47
starting to read F
F constructed
NaNs in F? 0
start qr compute:
NaNs in Q? 0
rank = 21
err : 2.16684e-15
QRAAA APPROX.
REACHED

degr Q : 76
start F.
F copied

end F
degr F : 76
time F : 2285.06
time Q : 10.2735
3600 0.240745 10.0328 2285.06
starting to read F
F constructed
NaNs in F? 0
start qr compute:
NaNs in Q? 0
rank = 21
err : 2.44669e-15
QRAAA APPROX.
REACHED

degr Q : 75
start F.
F copied

end F
degr F : 76
time F : 4431.65
time Q : 9.95393
6400 0.440432 9.51349 4431.65
starting to read F
F constructed
NaNs in F? 0
start qr compute:
NaNs in Q? 0
rank = 21
err : 2.73989e-15
QRAAA APPROX.
REACHED
Degree 0 has approximation error 1
Degree 1 has approximation error 1.99999
Degree 2 has approximation error 2.06653
Degree 3 has approximation error 1.8878
Degree 4 has approximation error 1.75266
Degree 5 has approximation error 1.71739
Degree 6 has approximation error 1.88338
Degree 7 has approximation error 1.79529
Degree 8 has approximation error 1.68987
Degree 9 has approximation error 1.94022
Degree 10 has approximation error 1.69051
Degree 11 has approximation error 1.99081
Degree 12 has approximation error 1.89285
Degree 13 has approximation error 2.01034
Degree 14 has approximation error 1.71111
Degree 15 has approximation error 32.2813
Degree 16 has approximation error 15.4618
Degree 17 has approximation error 3.73541
Degree 18 has approximation error 3.87249
Degree 19 has approximation error 1.97524
Degree 20 has approximation error 1.85485
Degree 21 has approximation error 1.71415
Degree 22 has approximation error 1.69348
Degree 23 has approximation error 1.66006
Degree 24 has approximation error 1.64214
Degree 25 has approximation error 1.73736
Degree 26 has approximation error 1.7495
Degree 27 has approximation error 1.64111
Degree 28 has approximation error 1.66624
Degree 29 has approximation error 1.55404
Degree 30 has approximation error 1.50478
Degree 31 has approximation error 1.59549
Degree 32 has approximation error 1.60756
Degree 33 has approximation error 1.61684
Degree 34 has approximation error 1.53151
Degree 35 has approximation error 1.80854
Degree 36 has approximation error 1.74052
Degree 37 has approximation error 1.66557
Degree 38 has approximation error 1.61576
Degree 39 has approximation error 1.65083
Degree 40 has approximation error 1.58453
Degree 41 has approximation error 1.61361
Degree 42 has approximation error 1.58735
Degree 43 has approximation error 1.71463
Degree 44 has approximation error 43.2727
Degree 45 has approximation error 4.73687
Degree 46 has approximation error 25.2556
Degree 47 has approximation error 2.46463
Degree 48 has approximation error 4.13178
Degree 49 has approximation error 2.38578
Degree 50 has approximation error 3.82683
Degree 51 has approximation error 2.91497
Degree 52 has approximation error 12.9536
Degree 53 has approximation error 10.2354
Degree 54 has approximation error 73.0967
Degree 55 has approximation error 6.12268
Degree 56 has approximation error 1.53006
Degree 57 has approximation error 1.53537
Degree 58 has approximation error 1.52358
Degree 59 has approximation error 1.50799
Degree 60 has approximation error 1.52905
Degree 61 has approximation error 1.46584
Degree 62 has approximation error 1.40864
Degree 63 has approximation error 1.35703
Degree 64 has approximation error 1.35251
Degree 65 has approximation error 8.06108
Degree 66 has approximation error 3.94088
Degree 67 has approximation error 1.39395
Degree 68 has approximation error 0.630589
Degree 69 has approximation error 0.195323
Degree 70 has approximation error 0.0411509
Degree 71 has approximation error 0.0166352
Degree 72 has approximation error 0.00406756
Degree 73 has approximation error 0.000533377
Degree 74 has approximation error 0.000177431
Degree 75 has approximation error 7.52584e-05
degr Q : 75
start F.
F copied
Degree 0 has approximation error 1.00343
Degree 1 has approximation error 1.90967
Degree 2 has approximation error 2.10661
Degree 3 has approximation error 2.37805
Degree 4 has approximation error 3.27899
Degree 5 has approximation error 3.59035
Degree 6 has approximation error 9.56098
Degree 7 has approximation error 1.67738
Degree 8 has approximation error 1.8151
Degree 9 has approximation error 13.0904
Degree 10 has approximation error 3.48103
Degree 11 has approximation error 1.58795
Degree 12 has approximation error 5.84638
Degree 13 has approximation error 3.44221
Degree 14 has approximation error 3.52695
Degree 15 has approximation error 10.1648
Degree 16 has approximation error 40.9034
Degree 17 has approximation error 22.4033
Degree 18 has approximation error 8.42925
Degree 19 has approximation error 5.53255
Degree 20 has approximation error 26.8116
Degree 21 has approximation error 2.15325
Degree 22 has approximation error 1.99953
Degree 23 has approximation error 78.2888
Degree 24 has approximation error 37.4903
Degree 25 has approximation error 10.7237
Degree 26 has approximation error 1.53529
Degree 27 has approximation error 1.4845
Degree 28 has approximation error 1.48315
Degree 29 has approximation error 1.47129
Degree 30 has approximation error 1.52159
Degree 31 has approximation error 1.49329
Degree 32 has approximation error 1.45153
Degree 33 has approximation error 1.44016
Degree 34 has approximation error 1.45851
Degree 35 has approximation error 1.50949
Degree 36 has approximation error 1.48504
Degree 37 has approximation error 1.53626
Degree 38 has approximation error 1.50757
Degree 39 has approximation error 6.4121
Degree 40 has approximation error 8.02479
Degree 41 has approximation error 10.1537
Degree 42 has approximation error 127.863
Degree 43 has approximation error 15.6885
Degree 44 has approximation error 4.4613
Degree 45 has approximation error 18.0465
Degree 46 has approximation error 3.86203
Degree 47 has approximation error 2.11541
Degree 48 has approximation error 3.10603
Degree 49 has approximation error 4.14899
Degree 50 has approximation error 5.50712
Degree 51 has approximation error 5.46288
Degree 52 has approximation error 1.9431
Degree 53 has approximation error 6.75886
Degree 54 has approximation error 20.0691
Degree 55 has approximation error 39.0739
Degree 56 has approximation error 9.24614
Degree 57 has approximation error 5.40043
Degree 58 has approximation error 2.62655
Degree 59 has approximation error 2.82321
Degree 60 has approximation error 2.3388
Degree 61 has approximation error 2.55333
Degree 62 has approximation error 3.17785
Degree 63 has approximation error 8.08427
Degree 64 has approximation error 5.05321
Degree 65 has approximation error 2.54836
Degree 66 has approximation error 15.9135
Degree 67 has approximation error 1.78003
Degree 68 has approximation error 2.40447
Degree 69 has approximation error 20.6035
Degree 70 has approximation error 0.365307
Degree 71 has approximation error 0.06323
Degree 72 has approximation error 0.016626
Degree 73 has approximation error 0.00110572
Degree 74 has approximation error 0.000511907
Degree 75 has approximation error 0.0002685
Degree 76 has approximation error 6.05838e-05
end F
degr F : 76
time F : 6370.27
time Q : 10.115
10000 0.701332 9.41365 6370.27



==> PQRAAA/err_beam_3360.dat <==
200 0 0
229.82982982983 1.00021277831964e-07 8.29654132680843e-08
259.65965965966 1.83018683369787e-07 1.49566304128605e-07
289.489489489489 2.52172691506131e-07 2.02955528780391e-07
319.319319319319 3.09884016530182e-07 2.45507515357019e-07
349.149149149149 3.58014851088873e-07 2.79059429234971e-07
378.978978978979 3.98041539247813e-07 3.05063776489053e-07
408.808808808809 4.31155595072112e-07 3.24689356321898e-07
438.638638638639 4.58333022774117e-07 3.38890522951215e-07
468.468468468468 4.80383350461492e-07 3.48456159061889e-07
498.298298298298 4.97985217803259e-07 3.54045211367567e-07
528.128128128128 5.11712778923703e-07 3.56213042783889e-07
557.957957957958 5.22055671398459e-07 3.55431354484718e-07
587.787787787788 5.29434371818429e-07 3.521034960672e-07
617.617617617618 5.34212179622382e-07 3.46576407652605e-07
647.447447447448 5.36704693562673e-07 3.39150057403243e-07
677.277277277277 5.37187392984902e-07 3.30084984777532e-07
707.107107107107 5.35901767942535e-07 3.19608395988884e-07
736.936936936937 5.33060320270488e-07 3.07919133108327e-07
766.766766766767 5.28850685206059e-07 2.95191762298674e-07
796.596596596597 5.23439047269598e-07 2.81579962530256e-07
826.426426426426 5.16972997794388e-07 2.67219355000228e-07
856.256256256256 5.09583937587774e-07 2.52229877582555e-07
886.086086086086 5.01389111314687e-07 2.36717797820613e-07
915.915915915916 4.92493338542423e-07 2.20777416934598e-07
945.745745745746 4.82990494437386e-07 2.04492532733393e-07
975.575575575576 4.7296478431996e-07 1.87937689636088e-07
1005.40540540541 4.62491841640304e-07 1.71179258344386e-07
1035.23523523524 4.5163968272537e-07 1.54276371846004e-07
1065.06506506507 4.4046953543182e-07 1.3728173681012e-07
1094.8948948949 4.29036564991699e-07 1.20242342184065e-07
1124.72472472472 4.17390509403579e-07 1.03200078434455e-07
1154.55455455455 4.05576237629762e-07 8.61922818306019e-08
1184.38438438438 3.93634242977085e-07 6.92522140542914e-08
1214.21421421421 3.81601078954135e-07 5.24094851748494e-08
1244.04404404404 3.69509746264371e-07 3.56904346659172e-08
1273.87387387387 3.5739003520588e-07 1.91184989897249e-08
1303.7037037037 3.45268833153361e-07 2.71589248758181e-09
1333.53353353353 3.33170397676484e-07 1.35047179412646e-08
1363.36336336336 3.21116600708071e-07 2.95204631285926e-08
1393.19319319319 3.09127149002808e-07 4.53198718722429e-08
1423.02302302302 2.97219780377619e-07 6.08903572207243e-08
1452.85285285285 2.85410441851025e-07 7.62210220339906e-08
1482.68268268268 2.73713449043868e-07 9.13024243913156e-08
1512.51251251251 2.62141630756164e-07 1.06126429036205e-07
1542.34234234234 2.50706460194165e-07 1.20686083012716e-07
1572.17217217217 2.39418171951621e-07 1.34975504602369e-07
1602.002002002 2.28285870699552e-07 1.48989781184087e-07
1631.83183183183 2.17317627594026e-07 1.62724879646068e-07
1661.66166166166 2.06520569327098e-07 1.76177563824259e-07
1691.49149149149 1.95900958496992e-07 1.89345319737267e-07
1721.32132132132 1.8546426674608e-07 2.02226288679193e-07
1751.15115115115 1.75215242344009e-07 2.14819204575651e-07
1780.98098098098 1.65157971275067e-07 2.27123339574985e-07
1810.81081081081 1.55295932643392e-07 2.39138450789166e-07
1840.64064064064 1.45632050153609e-07 2.50864737363929e-07
1870.47047047047 1.36168739061323e-07 2.62302795412228e-07
1900.3003003003 1.26907948417418e-07 2.73453580179691e-07
1930.13013013013 1.17851201600767e-07 2.84318372281283e-07
1959.95995995996 1.08999631067131e-07 2.94898743828487e-07
1989.78978978979 1.00354012123139e-07 3.0519653023605e-07
2019.61961961962 9.19147939351373e-08 3.15213802517722e-07
2049.44944944945 8.36821263748086e-08 3.24952843578395e-07
2079.27927927928 7.56558866971854e-08 3.34416126020412e-07
2109.10910910911 6.78357031117633e-08 3.43606290402667e-07
2138.93893893894 6.02209760194391e-08 3.52526127962441e-07
2168.76876876877 5.2810899197845e-08 3.61178561521422e-07
2198.5985985986 4.5604477868564e-08 3.69566632911589e-07
2228.42842842843 3.86005460810416e-08 3.77693484445098e-07
2258.25825825826 3.17977833346551e-08 3.85562349579555e-07
2288.08808808809 2.51947299977705e-08 3.93176537936097e-07
2317.91791791792 1.87898057785872e-08 4.00539426232404e-07
2347.74774774775 1.25813374908389e-08 4.07654447450749e-07
2377.57757757758 6.56767118796416e-09 4.14525081093099e-07
2407.40740740741 7.51893905092033e-10 4.21154844647018e-07
2437.23723723724 4.88597507573276e-09 4.27547288133344e-07
2467.06706706707 1.03274862789542e-08 4.33705983262742e-07
2496.8968968969 1.55828577444702e-08 4.39634519779945e-07
2526.72672672673 2.06540044333627e-08 4.4533649849336e-07
2556.55655655656 2.55431193733924e-08 4.50815525899252e-07
2586.38638638639 3.02524729875426e-08 4.5607520973266e-07
2616.21621621622 3.47843842175821e-08 4.6111915355493e-07
2646.04604604605 3.91412085007384e-08 4.65950953728206e-07
2675.87587587588 4.33253310515687e-08 4.7057419520271e-07
2705.70570570571 4.73391611595977e-08 4.74992446970589e-07
2735.53553553554 5.11851280847818e-08 4.79209261702419e-07
2765.36536536537 5.48656755124407e-08 4.83228170361847e-07
2795.1951951952 5.83832590366574e-08 4.87052681720149e-07
2825.02502502503 6.17403419817573e-08 4.90686277458624e-07
2854.85485485485 6.49393923692976e-08 4.94132413075766e-07
2884.68468468468 6.7982880253651e-08 4.97394514932075e-07
2914.51451451451 7.08732743628324e-08 5.00475977785388e-07
2944.34434434434 7.36130401786095e-08 5.03380163558455e-07
2974.17417417417 7.62046371800095e-08 5.06110401156721e-07
3004.004004004 7.86505176150961e-08 5.08669984942125e-07
3033.83383383383 8.09531233134485e-08 5.11062172550456e-07
3063.66366366366 8.31148851689936e-08 5.13290185302822e-07
3093.49349349349 8.51382207596948e-08 5.15357207249886e-07
3123.32332332332 8.70255331133448e-08 5.17266383711955e-07
3153.15315315315 8.87792095104554e-08 5.19020821986037e-07
3182.98298298298 9.04016199090278e-08 5.20623589270003e-07
3212.81281281281 9.1895116614538e-08 5.22077714253293e-07
3242.64264264264 9.32620321061978e-08 5.23386185159777e-07
3272.47247247247 9.45046791420544e-08 5.2455195039927e-07
3302.3023023023 9.56253497689392e-08 5.2557791781509e-07
3332.13213213213 9.66263140991468e-08 5.26466955718636e-07
3361.96196196196 9.75098199027994e-08 5.27221891056169e-07
3391.79179179179 9.82780928875151e-08 5.2784551121889e-07
3421.62162162162 9.89333344741735e-08 5.28340563152785e-07
3451.45145145145 9.94777226359939e-08 5.28709752905729e-07
3481.28128128128 9.9913411676408e-08 5.2895574723946e-07
3511.11111111111 1.00242531117231e-07 5.2908117299791e-07
3540.94094094094 1.00467185145028e-07 5.2908861661547e-07
3570.77077077077 1.00589453658809e-07 5.2898062643782e-07
3600.6006006006 1.00611391083517e-07 5.28759709828167e-07
3630.43043043043 1.00535026665816e-07 5.28428336745373e-07
3660.26026026026 1.00362363748121e-07 5.27988937291155e-07
3690.09009009009 1.00095380231974e-07 5.27443904329233e-07
3719.91991991992 9.97360290032954e-08 5.26795592395974e-07
3749.74974974975 9.92862365230861e-08 5.26046318017699e-07
3779.57957957958 9.87479039890548e-08 5.25198361144246e-07
3809.40940940941 9.81229066610778e-08 5.24253964262845e-07
3839.23923923924 9.74130947688426e-08 5.23215334023368e-07
3869.06906906907 9.66202927499075e-08 5.22084640600609e-07
3898.8988988989 9.57462995486051e-08 5.20864018631932e-07
3928.72872872873 9.47928887537632e-08 5.19555567465767e-07
3958.55855855856 9.37618090371816e-08 5.18161351584247e-07
3988.38838838839 9.26547841976901e-08 5.16683401789611e-07
4018.21821821822 9.14735123424326e-08 5.15123713773272e-07
4048.04804804805 9.02196676354645e-08 5.13484250761358e-07
4077.87787787788 8.88948997282992e-08 5.11766942552922e-07
4107.70770770771 8.75008333734386e-08 5.09973686307778e-07
4137.53753753754 8.60390695561076e-08 5.08106346517207e-07
4167.36736736737 8.45111849450518e-08 5.06166756839606e-07
4197.1971971972 8.29187330942262e-08 5.04156719433238e-07
4227.02702702703 8.1263243439891e-08 5.02078005160657e-07
4256.85685685686 7.95462223366385e-08 4.99932354608421e-07
4286.68668668669 7.77691533419242e-08 4.97721478464019e-07
4316.51651651652 7.59334966314024e-08 4.9544705841717e-07
4346.34634634635 7.40406902794085e-08 4.93110746370236e-07
4376.17617617618 7.20921497951116e-08 4.90714165160816e-07
4406.00600600601 7.00892685947391e-08 4.88258911084999e-07
4435.83583583584 6.80334182976721e-08 4.85746551416635e-07
4465.66566566567 6.59259487366812e-08 4.83178625295673e-07
4495.4954954955 6.37681890712396e-08 4.80556646595051e-07
4525.32532532533 6.15614464050686e-08 4.77882101721436e-07
4555.15515515515 5.93070077151832e-08 4.75156451253629e-07
4584.98498498499 5.70061391680357e-08 4.7238112971606e-07
4614.81481481481 5.46600862472071e-08 4.69557546512461e-07
4644.64464464464 5.22700755704191e-08 4.66687086508668e-07
4674.47447447447 4.98373123431007e-08 4.63771109097778e-07
4704.3043043043 4.73629833948525e-08 4.6081095069555e-07
4734.13413413413 4.48482560291218e-08 4.57807923218414e-07
4763.96396396396 4.22942779763955e-08 4.54763315407652e-07
4793.79379379379 3.9702179091533e-08 4.5167839333687e-07
4823.62362362362 3.70730699112243e-08 4.48554400217023e-07
4853.45345345345 3.44080429990373e-08 4.4539255631456e-07
4883.28328328328 3.17081731306356e-08 4.4219406160071e-07
4913.11311311311 2.89745170069834e-08 4.38960093334941e-07
4942.94294294294 2.62081139612262e-08 4.3569180806722e-07
4972.77277277277 2.34099860193021e-08 4.32390341251093e-07
5002.6026026026 2.05811381949659e-08 4.29056807725029e-07
5032.43243243243 1.77225584917019e-08 4.25692303298018e-07
5062.26226226226 1.48352188903975e-08 4.2229790254613e-07
5092.09209209209 1.19200746520653e-08 4.18874661612932e-07
5121.92192192192 8.9780647202924e-09 4.15423616873323e-07
5151.75175175175 6.01011305536638e-09 4.11945786037216e-07
5181.58158158158 3.01712734776764e-09 4.08442168843851e-07
5211.41141141141 0 4.04913745773455e-07
5241.24124124124 3.04039153538871e-09 4.01361480479781e-07
5271.07107107107 6.10318488390161e-09 3.9778631831993e-07
5300.9009009009 9.18753246995931e-09 3.94189187907379e-07
5330.73073073073 1.22926008941416e-08 3.90570999693529e-07
5360.56056056056 1.54175711818622e-08 3.8693264920157e-07
5390.39039039039 1.85616385123032e-08 3.8327501414629e-07
5420.22022022022 2.17240118896029e-08 3.79598956089854e-07
5450.05005005005 2.49039137008996e-08 3.75905321745819e-07
5479.87987987988 2.81005799727253e-08 3.72194941136549e-07
5509.70970970971 3.13132599331353e-08 3.68468629356077e-07
5539.53953953954 3.45412158070586e-08 3.64727186350993e-07
5569.36936936937 3.77837224977497e-08 3.60971397512907e-07
5599.1991991992 4.10400677344507e-08 3.57202033104344e-07
5629.02902902903 4.43095519920732e-08 3.53419849135909e-07
5658.85885885886 4.7591487129304e-08 3.49625588124904e-07
5688.68868868869 5.08851975909534e-08 3.45819977929345e-07
5718.51851851852 5.4190019748952e-08 3.4200373314134e-07
5748.34834834835 5.75053015959028e-08 3.38177554846369e-07
5778.17817817818 6.08304026128909e-08 3.34342131312093e-07
5808.00800800801 6.41646932342387e-08 3.30498137452155e-07
5837.83783783784 6.75075556495883e-08 3.26646235275537e-07
5867.66766766767 7.08583828653086e-08 3.22787074975411e-07
5897.4974974975 7.42165783472453e-08 3.18921293743097e-07
5927.32732732733 7.75815564803543e-08 3.15049516967514e-07
5957.15715715716 8.09527422162099e-08 3.11172358384067e-07
5986.98698698699 8.43295704315381e-08 3.07290419521788e-07
6016.81681681682 8.77114866239379e-08 3.03404290720133e-07
6046.64664664665 9.10979461595747e-08 2.99514551095666e-07
6076.47647647648 9.44884138094735e-08 2.95621768389467e-07
6106.30630630631 9.78823644517849e-08 2.91726499627846e-07
6136.13613613614 1.01279282614073e-07 2.87829291081273e-07
6165.96596596597 1.04678661724769e-07 2.83930678512054e-07
6195.7957957958 1.08080005110792e-07 2.80031187014212e-07
6225.62562562563 1.11482824324397e-07 2.76131331779241e-07
6255.45545545546 1.14886640257714e-07 2.72231618106006e-07
6285.28528528529 1.1829098333483e-07 2.6833254053346e-07
6315.11511511512 1.21695391432626e-07 2.64434585406129e-07
6344.94494494494 1.250994117007e-07 2.6053822848979e-07
6374.77477477477 1.2850259947694e-07 2.566439359618e-07
6404.6046046046 1.31904518190423e-07 2.52752165980097e-07
6434.43443443443 1.3530474002371e-07 2.4886336606027e-07
6464.26426426426 1.38702844598654e-07 2.44977976329995e-07
6494.09409409409 1.4209841946685e-07 2.41096427366864e-07
6523.92392392392 1.45491060018966e-07 2.37219141178941e-07
6553.75375375375 1.48880369513178e-07 2.33346531251352e-07
6583.58358358358 1.52265958464314e-07 2.29479003173641e-07
6613.41341341341 1.55647444557779e-07 2.25616953984103e-07
6643.24324324324 1.5902445355373e-07 2.21760772909844e-07
6673.07307307307 1.62396617460408e-07 2.17910840766928e-07
6702.9029029029 1.65763575729452e-07 2.14067531510375e-07
6732.73273273273 1.69124975061035e-07 2.10231210467729e-07
6762.56256256256 1.7248046839332e-07 2.06402236293531e-07
6792.39239239239 1.75829715986635e-07 2.02580959606209e-07
6822.22222222222 1.79172384418234e-07 1.98767724066838e-07
6852.05205205205 1.82508146620846e-07 1.94962866293015e-07
6881.88188188188 1.8583668233283e-07 1.91166715654803e-07
6911.71171171171 1.89157677210674e-07 1.87379594417479e-07
6941.54154154154 1.92470823221321e-07 1.83601818466269e-07
6971.37137137137 1.95775818688726e-07 1.79833697562838e-07
7001.2012012012 1.99072368223574e-07 1.760755329816e-07
7031.03103103103 2.02360181141021e-07 1.72327621780215e-07
7060.86086086086 2.05638973896735e-07 1.68590253094164e-07
7090.69069069069 2.08908468098802e-07 1.64863710774738e-07
7120.52052052052 2.12168390791436e-07 1.6114827160174e-07
7150.35035035035 2.1541847543846e-07 1.57444207336893e-07
7180.18018018018 2.18658459998267e-07 1.53751783399535e-07
7210.01001001001 2.21888088256277e-07 1.5007125899666e-07
7239.83983983984 2.25107109357898e-07 1.46402887659145e-07
7269.66966966967 2.28315277455632e-07 1.42746918183647e-07
7299.4994994995 2.31512352291027e-07 1.39103592605468e-07
7329.32932932933 2.346980979718e-07 1.35473148302807e-07
7359.15915915916 2.37872284193798e-07 1.31855816781612e-07
7388.98898898899 2.41034685196141e-07 1.28251824846311e-07
7418.81881881882 2.44185080227735e-07 1.24661393499106e-07
7448.64864864865 2.47323253377753e-07 1.21084738875661e-07
7478.47847847848 2.50448992821635e-07 1.17522072248156e-07
7508.30830830831 2.53562092049305e-07 1.13973599852731e-07
7538.13813813814 2.56662348531575e-07 1.10439523065031e-07
7567.96796796797 2.59749564949206e-07 1.06920038284611e-07
7597.7977977978 2.62823547339381e-07 1.03415337456827e-07
7627.62762762763 2.65884106673068e-07 9.99256078389399e-08
7657.45745745746 2.68931058400885e-07 9.64510322880166e-08
7687.28728728729 2.71964221471262e-07 9.29917887333314e-08
7717.11711711712 2.74983419797618e-07 8.95480515104891e-08
7746.94694694695 2.7798848017566e-07 8.61199896674768e-08
7776.77677677678 2.80979234503161e-07 8.27077684141844e-08
7806.60660660661 2.83955518283778e-07 7.93115496381286e-08
7836.43643643644 2.86917170580433e-07 7.59314895098732e-08
7866.26626626627 2.89864034320824e-07 7.25677411518945e-08
7896.0960960961 2.92795956836228e-07 6.92204539882387e-08
7925.92592592593 2.95712787957274e-07 6.5889772336599e-08
7955.75575575576 2.98614382123952e-07 6.25758380747729e-08
7985.58558558559 3.01500597181623e-07 5.92787883580471e-08
8015.41541541542 3.04371294166252e-07 5.59987568868485e-08
8045.24524524525 3.07226338077337e-07 5.27358736019856e-08
8075.07507507507 3.10065596560612e-07 4.94902651354407e-08
8104.9049049049 3.12888941206783e-07 4.62620542717277e-08
8134.73473473473 3.15696246640013e-07 4.30513605716324e-08
8164.56456456456 3.18487391354006e-07 3.98582995995657e-08
8194.39439439439 3.21262255697043e-07 3.66829845934749e-08
8224.22422422422 3.24020725035174e-07 3.35255245846055e-08
8254.05405405405 3.26762686050951e-07 3.0386025717475e-08
8283.88388388388 3.29488029385808e-07 2.72645905900705e-08
8313.71371371371 3.32196648730958e-07 2.41613189907117e-08
8343.54354354354 3.34888440387557e-07 2.10763075863207e-08
8373.37337337337 3.37563303755947e-07 1.80096501923017e-08
8403.2032032032 3.40221141011855e-07 1.49614369935536e-08
8433.03303303303 3.42861857132601e-07 1.19317555120165e-08
8462.86286286286 3.45485359980541e-07 8.9206906996668e-09
8492.69269269269 3.48091560388998e-07 5.92832421686423e-09
8522.52252252252 3.50680371432093e-07 2.95473522245299e-09
8552.35235235235 3.53251708569854e-07 0
8582.18218218218 3.55805491013066e-07 2.93580806720055e-09
8612.01201201201 3.58341639193917e-07 5.85261799891425e-09
8641.84184184184 3.60860077061847e-07 8.75036147603951e-09
8671.67167167167 3.63360730602316e-07 1.16289729851973e-08
8701.5015015015 3.65843528446951e-07 1.44883892628903e-08
8731.33133133133 3.68308401556296e-07 1.73285498483419e-08
8761.16116116116 3.70755282668629e-07 2.0149396237892e-08
8790.99099099099 3.73184108133107e-07 2.29508731367723e-08
8820.82082082082 3.7559481584919e-07 2.5732927033408e-08
8850.65065065065 3.77987345181874e-07 2.84955066943855e-08
8880.48048048048 3.80361639610139e-07 3.12385634280481e-08
8910.31031031031 3.82717642865331e-07 3.39620509403502e-08
8940.14014014014 3.85055302103228e-07 3.66659251334396e-08
8969.96996996997 3.87374566484725e-07 3.93501435553008e-08
8999.7997997998 3.89675386452813e-07 4.20146665371783e-08
9029.62962962963 3.91957715396315e-07 4.46594565283475e-08
9059.45945945946 3.94221508404731e-07 4.72844772554923e-08
9089.28928928929 3.96466722303692e-07 4.98896956184946e-08
9119.11911911912 3.98693316154719e-07 5.2475079803779e-08
9148.94894894895 4.00901250827533e-07 5.50406001331101e-08
9178.77877877878 4.03090489266897e-07 5.7586229039406e-08
9208.60860860861 4.05260996471571e-07 6.0111940695016e-08
9238.43843843844 4.07412738486017e-07 6.26177109883194e-08
9268.26826826827 4.09545684295818e-07 6.5103518374021e-08
9298.0980980981 4.11659803016903e-07 6.75693420468732e-08
9327.92792792793 4.13755067830693e-07 7.00151640734088e-08
9357.75775775776 4.15831451483625e-07 7.24409675073635e-08
9387.58758758759 4.17888929642786e-07 7.48467375917703e-08
9417.41741741742 4.19927479188416e-07 7.72324610385569e-08
9447.24724724725 4.21947078893628e-07 7.95981262996881e-08
9477.07707707708 4.23947708998154e-07 8.19437237217845e-08
9506.90690690691 4.25929351421387e-07 8.42692447104016e-08
9536.73673673674 4.27891989687674e-07 8.65746827594354e-08
9566.56656656657 4.2983560838359e-07 8.88600327325776e-08
9596.3963963964 4.31760194536538e-07 9.11252910775315e-08
9626.22622622623 4.33665735793746e-07 9.33704556907161e-08
9656.05605605606 4.35552221628052e-07 9.55955264231335e-08
9685.88588588589 4.37419643376052e-07 9.78005034322303e-08
9715.71571571572 4.39267993003763e-07 9.99853898419122e-08
9745.54554554554 4.41097264483415e-07 1.02150189105475e-07
9775.37537537538 4.42907452614249e-07 1.04294906385209e-07
9805.20520520521 4.44698554578506e-07 1.06419548186999e-07
9835.03503503503 4.46470567364755e-07 1.08524122692136e-07
9864.86486486487 4.48223490952718e-07 1.10608638751445e-07
9894.6946946947 4.49957325156089e-07 1.12673107033857e-07
9924.52452452452 4.51672072110047e-07 1.14717539660695e-07
9954.35435435435 4.53367734742389e-07 1.1674194920053e-07
9984.18418418418 4.55044317167293e-07 1.18746350225519e-07
10014.014014014 4.56701824845457e-07 1.20730758132428e-07
10043.8438438438 4.58340264569554e-07 1.22695189825519e-07
10073.6736736737 4.59959643926787e-07 1.24639662945626e-07
10103.5035035035 4.61559971692591e-07 1.26564196961404e-07
10133.3333333333 4.63141258631885e-07 1.284688115837e-07
10163.1631631632 4.64703515623185e-07 1.30353528439372e-07
10192.992992993 4.66246754810397e-07 1.32218369718804e-07
10222.8228228228 4.67770989821088e-07 1.34063359151652e-07
10252.6526526527 4.69276234998162e-07 1.35888521237195e-07
10282.4824824825 4.70762506086489e-07 1.37693881347151e-07
10312.3123123123 4.72229819694857e-07 1.3947946652792e-07
10342.1421421421 4.73678192994836e-07 1.41245303857785e-07
10371.971971972 4.75107645046033e-07 1.42991422413462e-07
10401.8018018018 4.76518194863723e-07 1.44717851395171e-07
10431.6316316316 4.77909863620026e-07 1.46424621860822e-07
10461.4614614615 4.79282672360912e-07 1.48111764850912e-07
10491.2912912913 4.80636643568631e-07 1.49779312948727e-07
10521.1211211211 4.81971800856476e-07 1.51427299570182e-07
10550.950950951 4.83288168088162e-07 1.53055758835942e-07
10580.7807807808 4.84585770702555e-07 1.54664725676127e-07
10610.6106106106 4.85864634600558e-07 1.56254236460407e-07
10640.4404404404 4.87124786538959e-07 1.57824327589266e-07
10670.2702702703 4.88366254470533e-07 1.59375036996978e-07
10700.1001001001 4.89589066661662e-07 1.6090640280226e-07
10729.9299299299 4.90793252844959e-07 1.62418464171006e-07
10759.7597597598 4.9197884304615e-07 1.63911261771531e-07
10789.5895895896 4.93145868098728e-07 1.65384836076527e-07
10819.4194194194 4.94294359923807e-07 1.66839228575179e-07
10849.2492492492 4.95424350823555e-07 1.68274481472892e-07
10879.0790790791 4.9653587440241e-07 1.69690638088644e-07
10908.9089089089 4.9762896462763e-07 1.71087742205299e-07
10938.7387387387 4.98703655818891e-07 1.72465838060437e-07
10968.5685685686 4.99759983921214e-07 1.73824971209991e-07
10998.3983983984 5.00797985039745e-07 1.75165187122132e-07
11028.2282282282 5.01817695607464e-07 1.76486532390829e-07
11058.0580580581 5.02819153597033e-07 1.77789054320062e-07
11087.8878878879 5.03802397000866e-07 1.79072800914222e-07
11117.7177177177 5.04767464985278e-07 1.80337820346317e-07
11147.5475475475 5.05714396603287e-07 1.81584161938996e-07
11177.3773773774 5.0664323241559e-07 1.82811875166506e-07
11207.2072072072 5.07554013027545e-07 1.84021010578265e-07
11237.037037037 5.08446779664005e-07 1.85211618800931e-07
11266.8668668669 5.09321574160472e-07 1.86383751520448e-07
11296.6966966967 5.10178439829734e-07 1.87537460600472e-07
11326.5265265265 5.11017419183895e-07 1.88672798832246e-07
11356.3563563564 5.11838556197114e-07 1.89789819343945e-07
11386.1861861862 5.12641895134889e-07 1.90888575594287e-07
11416.016016016 5.13427480778277e-07 1.91969122063206e-07
11445.8458458458 5.14195358359572e-07 1.9303151308018e-07
11475.6756756757 5.14945574254364e-07 1.94075804389362e-07
11505.5055055055 5.15678174460586e-07 1.95102051454184e-07
11535.3353353353 5.16393206163138e-07 1.96110310206875e-07
11565.1651651652 5.1709071691349e-07 1.97100637857547e-07
11594.994994995 5.17770754388876e-07 1.98073091314844e-07
11624.8248248248 5.18433367259906e-07 1.99027728052952e-07
11654.6546546547 5.1907860431144e-07 1.99964606570965e-07
11684.4844844845 5.19706515075251e-07 2.00883784814169e-07
11714.3143143143 5.20317149359236e-07 2.0178532203146e-07
11744.1441441441 5.20910557358239e-07 2.02669277720531e-07
11773.973973974 5.21486790112092e-07 2.035357112727e-07
11803.8038038038 5.22045898569073e-07 2.04384683189596e-07
11833.6336336336 5.22587934222786e-07 2.05216254145767e-07
11863.4634634635 5.23112949159494e-07 2.06030484632918e-07
11893.2932932933 5.23620996348393e-07 2.06827436527349e-07
11923.1231231231 5.24112128120313e-07 2.07607171161552e-07
11952.952952953 5.24586397966532e-07 2.08369751241216e-07
11982.7827827828 5.25043859254823e-07 2.09115238509724e-07
12012.6126126126 5.25484566326803e-07 2.09843696189185e-07
12042.4424424424 5.25908573331475e-07 2.10555187402271e-07
12072.2722722723 5.26315935266391e-07 2.11249775633255e-07
12102.1021021021 5.26706707157737e-07 2.11927524664061e-07
12131.9319319319 5.27080944462717e-07 2.12588498860971e-07
12161.7617617618 5.27438703123621e-07 2.13232762354129e-07
12191.5915915916 5.27780039096369e-07 2.13860380255235e-07
12221.4214214214 5.2810500904465e-07 2.14471417371804e-07
12251.2512512513 5.2841366998478e-07 2.15065939425218e-07
12281.0810810811 5.2870607852714e-07 2.15644011765002e-07
12310.9109109109 5.28982293079283e-07 2.16205700528534e-07
12340.7407407407 5.29242370528582e-07 2.16751072054475e-07
12370.5705705706 5.29486369201272e-07 2.17280192645044e-07
12400.4004004004 5.29714347580903e-07 2.17793129085903e-07
12430.2302302302 5.29926364419903e-07 2.18289948641595e-07
12460.0600600601 5.3012247850054e-07 2.18770718236162e-07
12489.8898898899 5.30302749273379e-07 2.19235505904504e-07
12519.7197197197 5.30467236037088e-07 2.19684379274421e-07
12549.5495495495 5.30615998690182e-07 2.2011740585314e-07
12579.3793793794 5.30749097030982e-07 2.20534654479859e-07
12609.2092092092 5.30866591449602e-07 2.20936193399505e-07
12639.039039039 5.30968542808248e-07 2.21322091423334e-07
12668.8688688689 5.31055011681593e-07 2.21692417285074e-07
12698.6986986987 5.31126058701587e-07 2.22047240218994e-07
12728.5285285285 5.31181745775431e-07 2.223866294321e-07
12758.3583583584 5.31222134104326e-07 2.22710654683031e-07
12788.1881881882 5.31247285632652e-07 2.23019385578961e-07
12818.018018018 5.31257261767008e-07 2.23312891805947e-07
12847.8478478478 5.31252124941404e-07 2.23591243648404e-07
12877.6776776777 5.31231937625446e-07 2.23854511404167e-07
12907.5075075075 5.31196762553576e-07 2.24102765496901e-07
12937.3373373373 5.31146662081587e-07 2.24336076473134e-07
12967.1671671672 5.31081699289126e-07 2.24554515173308e-07
12996.996996997 5.31001937219111e-07 2.24758152496035e-07
13026.8268268268 5.30907439457656e-07 2.24947059394071e-07
13056.6566566567 5.30798269605351e-07 2.25121307337735e-07
13086.4864864865 5.30674491101965e-07 2.25280967612631e-07
13116.3163163163 5.30536167861152e-07 2.25426111840877e-07
13146.1461461461 5.30383364093522e-07 2.25556811686567e-07
13175.975975976 5.30216143664411e-07 2.25673138503602e-07
13205.8058058058 5.30034571311718e-07 2.25775164905038e-07
13235.6356356356 5.29838711247102e-07 2.25862962663615e-07
13265.4654654655 5.29628628665193e-07 2.25936604048643e-07
13295.2952952953 5.29404387879745e-07 2.25996161240097e-07
13325.1251251251 5.29166054357009e-07 2.26041706559732e-07
13354.954954955 5.2891369238547e-07 2.260733129333e-07
13384.7847847848 5.28647367981812e-07 2.26091052549446e-07
13414.6146146146 5.28367146038115e-07 2.26094998603067e-07
13444.4444444444 5.28073092528801e-07 2.26085223371515e-07
13474.2742742743 5.27765273056204e-07 2.26061800483385e-07
13504.1041041041 5.27443753018817e-07 2.26024802294719e-07
13533.9339339339 5.27108598542671e-07 2.25974302624211e-07
13563.7637637638 5.26759875488336e-07 2.25910374013382e-07
13593.5935935936 5.26397650088364e-07 2.25833089995306e-07
13623.4234234234 5.26021988538235e-07 2.25742524102389e-07
13653.2532532533 5.25632957227001e-07 2.25638749631007e-07
13683.0830830831 5.2523062267387e-07 2.25521840279663e-07
13712.9129129129 5.24815051240608e-07 2.25391869506237e-07
13742.7427427427 5.2438630953037e-07 2.25248910758936e-07
13772.5725725726 5.23944464214401e-07 2.25093038113759e-07
13802.4024024024 5.234895823792e-07 2.24924325225489e-07
13832.2322322322 5.23021730532468e-07 2.24742846023123e-07
13862.0620620621 5.2254097623211e-07 2.24548674184262e-07
13891.8918918919 5.22047386048924e-07 2.24341883948225e-07
13921.7217217217 5.21541027247836e-07 2.2412254894919e-07
13951.5515515516 5.21021967092149e-07 2.23890743612073e-07
13981.3813813814 5.20490272779171e-07 2.23646541810666e-07
14011.2112112112 5.1994601202296e-07 2.23390017623349e-07
14041.041041041 5.19389251597836e-07 2.23121245505362e-07
14070.8708708709 5.18820059544485e-07 2.22840299297108e-07
14100.7007007007 5.18238503483131e-07 2.22547253445273e-07
14130.5305305305 5.17644650437528e-07 2.22242182127528e-07
14160.3603603604 5.17038568634839e-07 2.21925159716339e-07
14190.1901901902 5.1642032552683e-07 2.21596260602497e-07
14220.02002002 5.15789989009368e-07 2.21255559019159e-07
14249.8498498499 5.15147626838936e-07 2.20903129447013e-07
14279.6796796797 5.14493306689403e-07 2.20539045914419e-07
14309.5095095095 5.13827097080969e-07 2.20163383392924e-07
14339.3393393393 5.13149065341879e-07 2.19776215990595e-07
14369.1691691692 5.12459279701141e-07 2.19377617998487e-07
14398.998998999 5.11757808239837e-07 2.18967664063771e-07
14428.8288288288 5.11044718832626e-07 2.1854642848951e-07
14458.6586586587 5.10320080015235e-07 2.18113985873399e-07
14488.4884884885 5.09583959474841e-07 2.17670410757003e-07
14518.3183183183 5.08836425324409e-07 2.17215777333139e-07
14548.1481481481 5.08077546103438e-07 2.16750160143096e-07
14577.977977978 5.07307390078333e-07 2.16273633784107e-07
14607.8078078078 5.06526024774056e-07 2.15786272500186e-07
14637.6376376376 5.0573351918412e-07 2.15288150646553e-07
14667.4674674675 5.04929941442685e-07 2.14779342979685e-07
14697.2972972973 5.04115359461878e-07 2.14259923898641e-07
14727.1271271271 5.03289841978687e-07 2.13729967560211e-07
14756.956956957 5.02453456982144e-07 2.13189548576531e-07
14786.7867867868 5.01606272875535e-07 2.12638741081925e-07
14816.6166166166 5.00748358300529e-07 2.1207761966341e-07
14846.4464464464 4.99879781031206e-07 2.11506258427849e-07
14876.2762762763 4.99000609948969e-07 2.10924731990282e-07
14906.1061061061 4.98110912833089e-07 2.10333114599707e-07
14935.9359359359 4.9721075874184e-07 2.09731480312045e-07
14965.7657657658 4.9630021510503e-07 2.09119903339023e-07
14995.5955955956 4.9537935115355e-07 2.08498458221022e-07
15025.4254254254 4.94448234718419e-07 2.07867218952797e-07
15055.2552552553 4.93506934209177e-07 2.07226259797622e-07
15085.0850850851 4.92555517970507e-07 2.06575654703869e-07
15114.9149149149 4.91594054341424e-07 2.05915477711236e-07
15144.7447447447 4.90622611885162e-07 2.0524580318314e-07
15174.5745745746 4.89641258341705e-07 2.04566704931712e-07
15204.4044044044 4.88650062255318e-07 2.03878256915505e-07
15234.2342342342 4.87649091810314e-07 2.03180533239284e-07
15264.0640640641 4.86638415527942e-07 2.02473607627769e-07
15293.8938938939 4.8561810174089e-07 2.01757553891297e-07
15323.7237237237 4.84588218186464e-07 2.01032446274086e-07
15353.5535535536 4.83548832935296e-07 2.00298357880601e-07
15383.3833833834 4.82500014623989e-07 1.99555362888361e-07
15413.2132132132 4.8144183128907e-07 1.98803534857089e-07
15443.043043043 4.8037435089148e-07 1.98042947427793e-07
15472.8728728729 4.79297641721133e-07 1.97273674029528e-07
15502.7027027027 4.78211771756814e-07 1.96495788403668e-07
15532.5325325325 4.77116808782424e-07 1.95709363903591e-07
15562.3623623624 4.76012821140791e-07 1.94914474017969e-07
15592.1921921922 4.74899876802483e-07 1.94111191846371e-07
15622.022022022 4.73778043365804e-07 1.9329959097141e-07
15651.8518518519 4.72647389159734e-07 1.92479744700751e-07
15681.6816816817 4.71507981848719e-07 1.9165172595058e-07
15711.5115115115 4.70359889127414e-07 1.90815607942882e-07
15741.3413413413 4.69203179071726e-07 1.89971463972355e-07
15771.1711711712 4.68037919204737e-07 1.89119366647929e-07
15801.001001001 4.66864177544896e-07 1.88259389115764e-07
15830.8308308308 4.65682021323406e-07 1.87391604475303e-07
15860.6606606607 4.64491518440869e-07 1.86516085138754e-07
15890.4904904905 4.63292736474309e-07 1.85632903878078e-07
15920.3203203203 4.62085743201074e-07 1.84742133999578e-07
15950.1501501501 4.60870605727197e-07 1.83843847129271e-07
15979.97997998 4.59647391588556e-07 1.82938116707452e-07
16009.8098098098 4.58416168287888e-07 1.82025014726301e-07
16039.6396396396 4.57177003060468e-07 1.81104613709291e-07
16069.4694694695 4.5592996345442e-07 1.8017698601173e-07
16099.2992992993 4.54675116864457e-07 1.79242203994936e-07
16129.1291291291 4.53412529950788e-07 1.78300339617852e-07
16158.958958959 4.52142270092037e-07 1.77351465135442e-07
16188.7887887888 4.50864404628675e-07 1.76395652632186e-07
16218.6186186186 4.49579000395691e-07 1.75432973904619e-07
16248.4484484484 4.48286124422382e-07 1.74463501043962e-07
16278.2782782783 4.46985843871328e-07 1.73487305794256e-07
16308.1081081081 4.45678225165549e-07 1.72504459842924e-07
16337.9379379379 4.44363335618656e-07 1.71515034995869e-07
16367.7677677678 4.43041241453656e-07 1.70519102709928e-07
16397.5975975976 4.41712010015523e-07 1.69516734384156e-07
16427.4274274274 4.40375707499099e-07 1.6850800176704e-07
16457.2572572573 4.39032400871137e-07 1.67492975849114e-07
16487.0870870871 4.37682156180753e-07 1.66471728027518e-07
16516.9169169169 4.36325040479345e-07 1.65444329522892e-07
16546.7467467467 4.34961119724823e-07 1.64410851553943e-07
16576.5765765766 4.33590460004515e-07 1.6337136463805e-07
16606.4064064064 4.32213128523038e-07 1.62325940454051e-07
16636.2362362362 4.30829190807058e-07 1.61274649221604e-07
16666.0660660661 4.29438713035967e-07 1.60217561796999e-07
16695.8958958959 4.28041761456396e-07 1.59154749148767e-07
16725.7257257257 4.26638402091667e-07 1.58086281658143e-07
16755.5555555556 4.25228700799935e-07 1.57012229701324e-07
16785.3853853854 4.23812723680424e-07 1.55932663823751e-07
16815.2152152152 4.22390536085401e-07 1.54847654448203e-07
16845.045045045 4.20962204187869e-07 1.53757271467459e-07
16874.8748748749 4.19527793470747e-07 1.52661585582371e-07
16904.7047047047 4.18087369714837e-07 1.5156066626413e-07
16934.5345345345 4.1664099789257e-07 1.50454583733302e-07
16964.3643643644 4.15188744437156e-07 1.49343407969892e-07
16994.1941941942 4.13730674099577e-07 1.48227208538064e-07
17024.024024024 4.12266851985746e-07 1.47106055226293e-07
17053.8538538539 4.10797344020795e-07 1.45980017523341e-07
17083.6836836837 4.09322214679633e-07 1.44849165083328e-07
17113.5135135135 4.07841529430294e-07 1.43713567259843e-07
17143.3433433433 4.06355353279129e-07 1.42573293338356e-07
17173.1731731732 4.04863750944817e-07 1.41428412652557e-07
17203.003003003 4.0336678761426e-07 1.40278994351024e-07
17232.8328328328 4.01864528128198e-07 1.39125106989313e-07
17262.6626626627 4.00357036572839e-07 1.37966820102066e-07
17292.4924924925 3.98844378141836e-07 1.3680420228086e-07
17322.3223223223 3.97326617391002e-07 1.35637322222384e-07
17352.1521521522 3.95803818759784e-07 1.34466248669461e-07
17381.981981982 3.94276046049585e-07 1.33291050295033e-07
17411.8118118118 3.92743364342298e-07 1.321117951188e-07
17441.6416416416 3.91205837672245e-07 1.30928551730586e-07
17471.4714714715 3.89663530190647e-07 1.29741388474312e-07
17501.3013013013 3.88116505931248e-07 1.2855037379733e-07
17531.1311311311 3.86564828812061e-07 1.27355575143946e-07
17560.960960961 3.85008562923517e-07 1.2615706075985e-07
17590.7907907908 3.83447771657384e-07 1.24954898586363e-07
17620.6206206206 3.81882519567897e-07 1.23749156375957e-07
17650.4504504505 3.80312869867915e-07 1.22539901750432e-07
17680.2802802803 3.78738885944607e-07 1.21327202026157e-07
17710.1101101101 3.77160631530922e-07 1.20111125087429e-07
17739.9399399399 3.75578170183227e-07 1.18891738162954e-07
17769.7697697698 3.73991564815098e-07 1.17669108233979e-07
17799.5995995996 3.72400879209669e-07 1.16443302965269e-07
17829.4294294294 3.70806176331903e-07 1.15214388957946e-07
17859.2592592593 3.69207519028438e-07 1.13982433496835e-07
17889.0890890891 3.67604970605771e-07 1.12747503268565e-07
17918.9189189189 3.65998593960589e-07 1.11509665118665e-07
17948.7487487487 3.6438845157738e-07 1.10268985585783e-07
17978.5785785786 3.62774606693747e-07 1.090255312506e-07
18008.4084084084 3.61157121493566e-07 1.07779368444372e-07
18038.2382382382 3.59536058856253e-07 1.06530563890042e-07
18068.0680680681 3.5791148136477e-07 1.05279183594926e-07
18097.8978978979 3.56283451130567e-07 1.04025293666215e-07
18127.7277277277 3.54652030434749e-07 1.02768960136015e-07
18157.5575575576 3.53017281728336e-07 1.01510249078039e-07
18187.3873873874 3.51379266932028e-07 1.00249226257213e-07
18217.2172172172 3.49738048426512e-07 9.89859572469351e-08
18247.047047047 3.48093687830491e-07 9.77205080112686e-08
18276.8768768769 3.4644624710452e-07 9.64529437391538e-08
18306.7067067067 3.4479578779632e-07 9.5183329835487e-08
18336.5365365365 3.43142372203541e-07 9.3911731978418e-08
18366.3663663664 3.4148606145323e-07 9.26382149551001e-08
18396.1961961962 3.39826917189312e-07 9.13628441170166e-08
18426.026026026 3.38165000641115e-07 9.00856841574077e-08
18455.8558558559 3.36500373555887e-07 8.8806800508386e-08
18485.6856856857 3.34833096740756e-07 8.752625736105e-08
18515.5155155155 3.33163231636786e-07 8.62441197619351e-08
18545.3453453453 3.31490839211606e-07 8.49604523900188e-08
18575.1751751752 3.29815980309624e-07 8.36753193817056e-08
18605.005005005 3.28138715999025e-07 8.23887849716203e-08
18634.8348348348 3.26459107108077e-07 8.11009140745776e-08
18664.6646646647 3.24777214107857e-07 7.98117701311007e-08
18694.4944944945 3.23093097694012e-07 7.85214177279062e-08
18724.3243243243 3.21406818380132e-07 7.72299205013389e-08
18754.1541541542 3.1971843672837e-07 7.59373423601381e-08
18783.983983984 3.18028013060946e-07 7.46437469611921e-08
18813.8138138138 3.16335607108486e-07 7.33491980592901e-08
18843.6436436436 3.14641279758242e-07 7.20537590411274e-08
18873.4734734735 3.12945090607236e-07 7.0757493390643e-08
18903.3033033033 3.1124709965188e-07 6.94604645729981e-08
18933.1331331331 3.09547366937966e-07 6.81627353939294e-08
18962.962962963 3.07845952152671e-07 6.68643692223135e-08
18992.7927927928 3.06142914799591e-07 6.55654288258212e-08
19022.6226226226 3.04438314955744e-07 6.42659774188844e-08
19052.4524524525 3.02732211815675e-07 6.29660778476775e-08
19082.2822822823 3.01024664389664e-07 6.16657921233855e-08
19112.1121121121 2.99315732843832e-07 6.03651832868944e-08
19141.9419419419 2.97605475587345e-07 5.90643137191079e-08
19171.7717717718 2.95893952359872e-07 5.77632456654806e-08
19201.6016016016 2.9418122190186e-07 5.64620416432263e-08
19231.4314314314 2.92467343060527e-07 5.51607633934776e-08
19261.2612612613 2.90752374672804e-07 5.38594733370396e-08
19291.0910910911 2.890363758581e-07 5.25582329436035e-08
19320.9209209209 2.87319405085336e-07 5.12571044209518e-08
19350.7507507508 2.8560152093038e-07 4.99561492585998e-08
19380.5805805806 2.83882781958683e-07 4.86554290434848e-08
19410.4104104104 2.8216324614466e-07 4.73550054015964e-08
19440.2402402402 2.80442972092236e-07 4.60549395902798e-08
19470.0700700701 2.78722018047051e-07 4.47552931390251e-08
19499.8998998999 2.77000441836976e-07 4.34561268008165e-08
19529.7297297297 2.75278301861343e-07 4.21575020085751e-08
19559.5595595596 2.7355565546349e-07 4.08594793023758e-08
19589.3893893894 2.71832561139158e-07 3.95621200185257e-08
19619.2192192192 2.70109076152418e-07 3.82654847757491e-08
19649.049049049 2.68385258338907e-07 3.69696339981983e-08
19678.8788788789 2.66661164884997e-07 3.56746282663647e-08
19708.7087087087 2.64936853781049e-07 3.43805281998757e-08
19738.5385385385 2.63212381842061e-07 3.30873938748018e-08
19768.3683683684 2.61487806806802e-07 3.17952857563733e-08
19798.1981981982 2.59763185470088e-07 3.05042637664243e-08
19828.028028028 2.58038575025739e-07 2.92143878081746e-08
19857.8578578579 2.56314032482175e-07 2.79257182315952e-08
19887.6876876877 2.54589614778503e-07 2.66383143195569e-08
19917.5175175175 2.5286537820562e-07 2.53522358022578e-08
19947.3473473473 2.5114138020583e-07 2.40675425073714e-08
19977.1771771772 2.49417676699762e-07 2.27842938363664e-08
20007.007007007 2.47694324528189e-07 2.15025489972114e-08
20036.8368368368 2.45971380347732e-07 2.02223675870417e-08
20066.6666666667 2.44248899756548e-07 1.89438083688337e-08
20096.4964964965 2.42526939623343e-07 1.76669304366343e-08
20126.3263263263 2.40805555468371e-07 1.63917929826835e-08
20156.1561561562 2.39084804081999e-07 1.511845465599e-08
20185.985985986 2.37364740846487e-07 1.38469740877347e-08
20215.8158158158 2.35645421776323e-07 1.25774102401967e-08
20245.6456456456 2.33926902641799e-07 1.13098211835887e-08
20275.4754754755 2.32209238795759e-07 1.00442657271213e-08
20305.3053053053 2.30492486221105e-07 8.78080202106226e-09
20335.1351351351 2.2877670013419e-07 7.51948813954766e-09
20364.964964965 2.27061935916267e-07 6.26038231329325e-09
20394.7947947948 2.2534824893854e-07 5.00354252220137e-09
20424.6246246246 2.23635694329314e-07 3.74902678629569e-09
20454.4544544545 2.21924327265447e-07 2.49689264191255e-09
20484.2842842843 2.20214202504928e-07 1.24719778246476e-09
20514.1141141141 2.18505375322133e-07 0
20543.9439439439 2.16797899815729e-07 1.24464362991638e-09
20573.7737737738 2.1509183176319e-07 2.48667511741218e-09
20603.6036036036 2.13387224778367e-07 3.72603782969444e-09
20633.4334334334 2.11684133688227e-07 4.96267445264116e-09
20663.2632632633 2.09982613425534e-07 6.19652780545769e-09
20693.0930930931 2.08282717749888e-07 7.4275407834904e-09
20722.9229229229 2.06584501109616e-07 8.65565688135091e-09
20752.7527527528 2.04888017652736e-07 9.88081920323302e-09
20782.5825825826 2.03193321342195e-07 1.11029713360201e-08
20812.4124124124 2.01500466248987e-07 1.23220564763257e-08
20842.2422422422 1.99809506142961e-07 1.35380180700907e-08
20872.0720720721 1.98120494959025e-07 1.47508000464782e-08
20901.9019019019 1.96433486332451e-07 1.59603462928091e-08
20931.7317317317 1.94748533771379e-07 1.71666005384098e-08
20961.5615615616 1.93065690718432e-07 1.83695067039062e-08
20991.3913913914 1.9138501077984e-07 1.95690090758903e-08
21021.2212212212 1.89706547088677e-07 2.07650516076815e-08
21051.0510510511 1.88030353058213e-07 2.19575789680584e-08
21080.8808808809 1.86356481628273e-07 2.31465350845304e-08
21110.7107107107 1.846849857293e-07 2.43318647745365e-08
21140.5405405405 1.83015918748213e-07 2.55135122310076e-08
21170.3703703704 1.81349333015579e-07 2.66914227110817e-08
21200.2002002002 1.79685281842648e-07 2.78655409634825e-08
21230.03003003 1.78023817368087e-07 2.90358115195319e-08
21259.8598598599 1.76364992477528e-07 3.0202179683746e-08
21289.6896896897 1.74708859525046e-07 3.13645903101151e-08
21319.5195195195 1.7305547079816e-07 3.25229889084157e-08
21349.3493493493 1.71404878516393e-07 3.36773207133265e-08
21379.1791791792 1.69757135416119e-07 3.48275309739443e-08
21409.009009009 1.68112293292983e-07 3.5973565421086e-08
21438.8388388388 1.6647040416719e-07 3.7115369509246e-08
21468.6686686687 1.64831519760884e-07 3.82528891736707e-08
21498.4984984985 1.63195692135307e-07 3.9386069957267e-08
21528.3283283283 1.61562973053927e-07 4.05148580575569e-08
21558.1581581582 1.5993341409759e-07 4.16391992800678e-08
21587.987987988 1.58307067129676e-07 4.2759039851631e-08
21617.8178178178 1.56683983132216e-07 4.38743260723811e-08
21647.6476476476 1.55064213720529e-07 4.49850041402886e-08
21677.4774774775 1.5344781003649e-07 4.60910203838034e-08
21707.3073073073 1.51834823562785e-07 4.71923214952157e-08
21737.1371371371 1.50225305308432e-07 4.82888542392654e-08
21766.966966967 1.48619305928239e-07 4.93805648698024e-08
21796.7967967968 1.47016876765127e-07 5.04674007036773e-08
21826.6266266266 1.45418068747966e-07 5.15493084304065e-08
21856.4564564565 1.4382293239205e-07 5.262623504452e-08
21886.2862862863 1.42231518146293e-07 5.36981277865958e-08
21916.1161161161 1.40643877034175e-07 5.47649337364947e-08
21945.9459459459 1.39060059432566e-07 5.58266001618856e-08
21975.7757757758 1.37480115478475e-07 5.68830747509983e-08
22005.6056056056 1.35904095592537e-07 5.79343048564749e-08
22035.4354354354 1.34332050013443e-07 5.89802381925633e-08
22065.2652652653 1.32764028742441e-07 6.00208223703285e-08
22095.0950950951 1.31200082121299e-07 6.10560050717028e-08
22124.9249249249 1.29640259612666e-07 6.20857342825042e-08
22154.7547547548 1.28084611604386e-07 6.31099582925189e-08
22184.5845845846 1.26533187255088e-07 6.41286246464013e-08
22214.4144144144 1.24986036764975e-07 6.51416822409853e-08
22244.2442442442 1.23443209396539e-07 6.61490788201275e-08
22274.0740740741 1.2190475487225e-07 6.71507628390924e-08
22303.9039039039 1.20370722558687e-07 6.81466829978813e-08
22333.7337337337 1.18841161700114e-07 6.91367878336275e-08
22363.5635635636 1.17316121302821e-07 7.01210258949489e-08
22393.3933933934 1.15795650773918e-07 7.10993462085436e-08
22423.2232232232 1.14279799630746e-07 7.20716972880566e-08
22453.0530530531 1.12768615815313e-07 7.30380282993141e-08
22482.8828828829 1.11262148600552e-07 7.39982883609587e-08
22512.7127127127 1.0976044713921e-07 7.49524267197616e-08
22542.5425425425 1.08263559763023e-07 7.59003923417101e-08
22572.3723723724 1.06771535380446e-07 7.68421347866648e-08
22602.2022022022 1.05284422371231e-07 7.77776033920705e-08
22632.032032032 1.03802268993878e-07 7.87067479137615e-08
22661.8618618619 1.02325123792535e-07 7.96295177103728e-08
22691.6916916917 1.00853035189566e-07 8.05458627335041e-08
22721.5215215215 9.93860508469376e-08 8.14557327122569e-08
22751.3513513513 9.79242194105966e-08 8.23590773857156e-08
22781.1811811812 9.64675886489759e-08 8.32558470855741e-08
22811.011011011 9.50162063838735e-08 8.41459919789117e-08
22840.8408408408 9.3570120724653e-08 8.50294617181619e-08
22870.6706706707 9.21293791350488e-08 8.59062071303749e-08
22900.5005005005 9.06940293077851e-08 8.67761785868554e-08
22930.3303303303 8.92641189313357e-08 8.76393263511602e-08
22960.1601601602 8.78396953991444e-08 8.8495601104236e-08
22989.98998999 8.64208063922112e-08 8.93449534780548e-08
23019.8198198198 8.5007498771952e-08 9.01873342300982e-08
23049.6496496497 8.3599820036407e-08 9.1022694476744e-08
23079.4794794795 8.21978174477855e-08 9.18509845269014e-08
23109.3093093093 8.08015376824138e-08 9.26721561553901e-08
23139.1391391391 7.94110281110731e-08 9.34861599802429e-08
23168.968968969 7.8026335286951e-08 9.42929475016164e-08
23198.7987987988 7.6647506283474e-08 9.50924698787613e-08
23228.6286286286 7.52745878800288e-08 9.58846786287299e-08
23258.4584584585 7.39076263869689e-08 9.66695253348268e-08
23288.2882882883 7.25466686360772e-08 9.74469613554849e-08
23318.1181181181 7.11917609900575e-08 9.82169383479688e-08
23347.9479479479 6.98429496925404e-08 9.89794085024346e-08
23377.7777777778 6.8500281392335e-08 9.97343233748012e-08
23407.6076076076 6.71638018624984e-08 1.00481634936918e-07
23437.4374374374 6.58335577464115e-08 1.01221295284451e-07
23467.2672672673 6.45095945207305e-08 1.01953256403811e-07
23497.0970970971 6.31919587663892e-08 1.02677470696387e-07
23526.9269269269 6.18806959555025e-08 1.03393890570606e-07
23556.7567567568 6.05758518497574e-08 1.04102468033639e-07
23586.5865865866 5.92774723252011e-08 1.04803156206952e-07
23616.4164164164 5.79856030818574e-08 1.05495906878067e-07
23646.2462462462 5.67002895254288e-08 1.06180673472997e-07
23676.0760760761 5.54215772362287e-08 1.06857408549523e-07
23705.9059059059 5.41495115591959e-08 1.07526064555635e-07
23735.7357357357 5.28841376053006e-08 1.08186594819244e-07
23765.5655655656 5.16255008914035e-08 1.08838952557863e-07
23795.3953953954 5.03736465847646e-08 1.09483090062657e-07
23825.2252252252 4.91286195010803e-08 1.10118961611264e-07
23855.0550550551 4.7890464688027e-08 1.10746519681395e-07
23884.8848848849 4.66592269020832e-08 1.11365718212239e-07
23914.7147147147 4.54349512478047e-08 1.11976510449417e-07
23944.5445445445 4.42176827703495e-08 1.12578849585772e-07
23974.3743743744 4.30074651753194e-08 1.13172689867975e-07
24004.2042042042 4.18043434497739e-08 1.13757984964808e-07
24034.034034034 4.06083624625547e-08 1.14334688084156e-07
24063.8638638639 3.94195662095662e-08 1.14902753895267e-07
24093.6936936937 3.82379992683692e-08 1.15462136081204e-07
24123.5235235235 3.70637054599697e-08 1.1601278844657e-07
24153.3533533534 3.58967295367067e-08 1.16554665673942e-07
24183.1831831832 3.4737115202876e-08 1.17087721518085e-07
24213.013013013 3.3584906571291e-08 1.17611910786673e-07
24242.8428428428 3.24401475213364e-08 1.18127187650714e-07
24272.6726726727 3.13028821080536e-08 1.1863350651781e-07
24302.5025025025 3.01731538039434e-08 1.19130822382192e-07
24332.3323323323 2.90510063748062e-08 1.1961908954248e-07
24362.1621621622 2.79364836444456e-08 1.20098262883438e-07
24391.991991992 2.68296288546186e-08 1.20568297177135e-07
24421.8218218218 2.57304856573585e-08 1.21029147722378e-07
24451.6516516517 2.46390974133695e-08 1.21480769006497e-07
24481.4814814815 2.35555073095313e-08 1.21923116509611e-07
24511.3113113113 2.24797585936107e-08 1.22356145481934e-07
24541.1411411411 2.1411894397507e-08 1.22779810885146e-07
24570.970970971 2.03519577965012e-08 1.23194068208014e-07
24600.8008008008 1.92999916923149e-08 1.23598873058162e-07
24630.6306306306 1.8256039280748e-08 1.23994180754448e-07
24660.4604604605 1.72201429426346e-08 1.24379947084296e-07
24690.2902902903 1.61923458187496e-08 1.24756127604069e-07
24720.1201201201 1.51726905861991e-08 1.25122677930067e-07
24749.94994995 1.41612194576447e-08 1.25479554263885e-07
24779.7797797798 1.31579752309545e-08 1.25826712516896e-07
24809.6096096096 1.21630001818368e-08 1.26164108486121e-07
24839.4394394394 1.1176337054036e-08 1.26491698727418e-07
24869.2692692693 1.01980274888415e-08 1.26809438748944e-07
24899.0990990991 9.2281141765653e-09 1.27117285342515e-07
24928.9289289289 8.26663928761964e-09 1.27415194601602e-07
24958.7587587588 7.31364458702316e-09 1.2770312314511e-07
24988.5885885886 6.36917207526196e-09 1.2798102741833e-07
25018.4184184184 5.43326381558168e-09 1.28248864100069e-07
25048.2482482482 4.50596181484156e-09 1.28506589636936e-07
25078.0780780781 3.58730732644403e-09 1.28754161117058e-07
25107.9079079079 2.67734248107175e-09 1.28991535221159e-07
25137.7377377377 1.77610853956001e-09 1.29218668746592e-07
25167.5675675676 8.83647289852866e-10 1.294355188407e-07
25197.3973973974 0 1.29642042534146e-07
25227.2272272272 8.74791708991273e-10 1.29838197148997e-07
25257.0570570571 1.74068691085481e-09 1.30023939774189e-07
25286.8868868869 2.59764403464549e-09 1.30199227731217e-07
25316.7167167167 3.44562226230402e-09 1.30364018632503e-07
25346.5465465465 4.2845802474351e-09 1.30518269682128e-07
25376.3763763764 5.11447716382945e-09 1.30661938607892e-07
25406.2062062062 5.9352717139297e-09 1.30794982903574e-07
25436.036036036 6.74692347025534e-09 1.30917360586732e-07
25465.8658658659 7.54939153352774e-09 1.31029029265786e-07
25495.6956956957 8.34263517565451e-09 1.31129946781199e-07
25525.5255255255 9.12661366280599e-09 1.31220071088554e-07
25555.3553553554 9.90128666416604e-09 1.31299360317054e-07
25585.1851851852 1.06666135526916e-08 1.31367772535724e-07
25615.015015015 1.14225537538035e-08 1.31425265987083e-07
25644.8448448448 1.21690671544391e-08 1.31471798911952e-07
25674.6746746747 1.29061135768125e-08 1.31507329723687e-07
25704.5045045045 1.3633652546897e-08 1.31531816717423e-07
25734.3343343343 1.43516439346018e-08 1.31545218418898e-07
25764.1641641642 1.50600480701788e-08 1.31547493468624e-07
25793.993993994 1.57588245791142e-08 1.315386005629e-07
25823.8238238238 1.64479337206438e-08 1.31518498394983e-07
25853.6536536537 1.71273358072528e-08 1.31487145772792e-07
25883.4834834835 1.77969906792601e-08 1.31444501501089e-07
25913.3133133133 1.84568590434548e-08 1.31390524847915e-07
25943.1431431431 1.91069010768331e-08 1.31325174495915e-07
25972.972972973 1.97470772997307e-08 1.31248409823757e-07
26002.8028028028 2.03773482835174e-08 1.31160189799161e-07
26032.6326326326 2.09976744174389e-08 1.31060473852181e-07
26062.4624624625 2.16080164936221e-08 1.30949221293585e-07
26092.2922922923 2.2208335353406e-08 1.3082639148815e-07
26122.1221221221 2.27985919490509e-08 1.30691944088864e-07
26151.951951952 2.33787465846278e-08 1.30545838511565e-07
26181.7817817818 2.39487605473689e-08 1.30388034517929e-07
26211.6116116116 2.45085949999626e-08 1.30218491690827e-07
26241.4414414414 2.50582108066798e-08 1.30037169899813e-07
26271.2712712713 2.55975693497907e-08 1.29844029069355e-07
26301.1011011011 2.61266315357449e-08 1.29639029002093e-07
26330.9309309309 2.66453591389525e-08 1.29422130021188e-07
26360.7607607608 2.71537129931572e-08 1.29193291920614e-07
26390.5905905906 2.76516548556609e-08 1.28952474955531e-07
26420.4204204204 2.81391461269575e-08 1.2869963931803e-07
26450.2502502503 2.86161484906518e-08 1.28434745370551e-07
26480.0800800801 2.90826233889549e-08 1.28157753527954e-07
26509.9099099099 2.9538532605185e-08 1.27868624316987e-07
26539.7397397397 2.99838381470377e-08 1.27567318258891e-07
26569.5695695696 3.04185017803299e-08 1.27253795577793e-07
26599.3993993994 3.08424850887019e-08 1.26928017483545e-07
26629.2292292292 3.12557505201649e-08 1.26589944597311e-07
26659.0590590591 3.16582598140846e-08 1.26239537534144e-07
26688.8888888889 3.20499753428585e-08 1.25876757369964e-07
26718.7187187187 3.24308588278633e-08 1.25501564999135e-07
26748.5485485485 3.28008730890532e-08 1.25113921543675e-07
26778.3783783784 3.31599802962386e-08 1.24713787944302e-07
26808.2082082082 3.35081427252142e-08 1.24301125717879e-07
26838.038038038 3.38453229934856e-08 1.23875895850462e-07
26867.8678678679 3.41714831837129e-08 1.23438059496629e-07
26897.6976976977 3.44865864177348e-08 1.22987578386745e-07
26927.5275275275 3.47905952248701e-08 1.22524414244229e-07
26957.3573573574 3.50834723574787e-08 1.2204852767848e-07
26987.1871871872 3.53651803836408e-08 1.21559881215089e-07
27017.017017017 3.56356823277373e-08 1.21058436206727e-07
27046.8468468468 3.58949411440425e-08 1.20544154290379e-07
27076.6766766767 3.61429196617938e-08 1.20016997386773e-07
27106.5065065065 3.6379581106226e-08 1.19476927351026e-07
27136.3363363363 3.66048886355352e-08 1.18923906322296e-07
27166.1661661662 3.68188054539443e-08 1.18357896256636e-07
27195.995995996 3.70212948139864e-08 1.17778859102719e-07
27225.8258258258 3.72123197246e-08 1.17186757092264e-07
27255.6556556557 3.73918438823738e-08 1.16581552566024e-07
27285.4854854855 3.75598306815886e-08 1.15963207739413e-07
27315.3153153153 3.77162437394996e-08 1.15331685169746e-07
27345.1451451451 3.78610463698527e-08 1.14686946997692e-07
27374.974974975 3.79942025741394e-08 1.14028955880139e-07
27404.8048048048 3.81156758193634e-08 1.1335767463997e-07
27434.6346346346 3.82254298504093e-08 1.12673065392269e-07
27464.4644644645 3.83234288101486e-08 1.11975091466639e-07
27494.2942942943 3.84096360718523e-08 1.11263715252127e-07
27524.1241241241 3.84840162197521e-08 1.10538899710501e-07
27553.953953954 3.85465327206936e-08 1.09800607795436e-07
27583.7837837838 3.85971503677445e-08 1.09048802333809e-07
27613.6136136136 3.86358326620569e-08 1.08283446726471e-07
27643.4434434434 3.86625440813748e-08 1.07504504073248e-07
27673.2732732733 3.86772491509002e-08 1.06711937114804e-07
27703.1031031031 3.86799116831892e-08 1.05905709572627e-07
27732.9329329329 3.86704965858379e-08 1.05085784342644e-07
27762.7627627628 3.86489681127413e-08 1.04252125243126e-07
27792.5925925926 3.86152908553852e-08 1.03404695732971e-07
27822.4224224224 3.856942944969e-08 1.02543459027635e-07
27852.2522522523 3.85113482866584e-08 1.01668378682106e-07
27882.0820820821 3.84410123845371e-08 1.00779418823342e-07
27911.9119119119 3.83583867489771e-08 9.98765428694273e-08
27941.7417417417 3.82634357318072e-08 9.89597145182727e-08
27971.5715715716 3.81561247188602e-08 9.80288979240593e-08
28001.4014014014 3.80364184438763e-08 9.70840568802561e-08
28031.2312312312 3.7904281859513e-08 9.61251551694644e-08
28061.0610610611 3.77596801950458e-08 9.51521571460047e-08
28090.8908908909 3.76025783764845e-08 9.41650268035066e-08
28120.7207207207 3.74329421302805e-08 9.31637282411021e-08
28150.5505505505 3.72507364715889e-08 9.21482257795418e-08
28180.3803803804 3.70559264002898e-08 9.11184837865716e-08
28210.2102102102 3.68484780677083e-08 9.007446661817e-08
28240.04004004 3.66283564464308e-08 8.90161387938195e-08
28269.8698698699 3.63955270772559e-08 8.79434647045644e-08
28299.6996996997 3.61499555444701e-08 8.68564087298893e-08
28329.5295295295 3.58916078273583e-08 8.57549360530057e-08
28359.3593593594 3.56204492474038e-08 8.46390108543379e-08
28389.1891891892 3.5336445696635e-08 8.35085980598061e-08
28419.019019019 3.50395630505607e-08 8.23636625831942e-08
28448.8488488488 3.47297673457716e-08 8.12041692095014e-08
28478.6786786787 3.44070241958479e-08 8.00300828855927e-08
28508.5085085085 3.4071300015214e-08 7.88413687795159e-08
28538.3383383383 3.37225605040564e-08 7.76379917550535e-08
28568.1681681682 3.33607721046675e-08 7.64199172457777e-08
28597.997997998 3.29859007786963e-08 7.51871100901579e-08
28627.8278278278 3.25979127634218e-08 7.39395357541089e-08
28657.6576576577 3.21967744546905e-08 7.26771596326926e-08
28687.4874874875 3.17824522343202e-08 7.13999469327983e-08
28717.3173173173 3.13549128172313e-08 7.01078634892944e-08
28747.1471471471 3.09141221452447e-08 6.88008743074446e-08
28776.976976977 3.0460047077381e-08 6.74789451952811e-08
28806.8068068068 2.99926542226579e-08 6.61420417140388e-08
28836.6366366366 2.95119099424425e-08 6.47901298774753e-08
28866.4664664665 2.90177813383932e-08 6.34231751029009e-08
28896.2962962963 2.85102352044169e-08 6.20411433762907e-08
28926.1261261261 2.7989238028467e-08 6.06440005535171e-08
28955.955955956 2.74547569802577e-08 5.92317125343322e-08
28985.7857857858 2.6906758921658e-08 5.78042452628058e-08
29015.6156156156 2.63452107571937e-08 5.636156496005e-08
29045.4454454454 2.577007972325e-08 5.49036377161733e-08
29075.2752752753 2.51813328660076e-08 5.34304296654869e-08
29105.1051051051 2.45789375048596e-08 5.19419071020016e-08
29134.9349349349 2.39628607101838e-08 5.04380362470958e-08
29164.7647647648 2.33330697108576e-08 4.89187836575161e-08
29194.5945945946 2.26895321831171e-08 4.73841154662698e-08
29224.4244244244 2.20322153214349e-08 4.58339986080376e-08
29254.2542542543 2.13610864187966e-08 4.42683992445681e-08
29284.0840840841 2.06761132175773e-08 4.26872841055199e-08
29313.9139139139 1.99772633843594e-08 4.10906196717412e-08
29343.7437437437 1.92645045674497e-08 3.94783728752716e-08
29373.5735735736 1.85378039334103e-08 3.78505109241809e-08
29403.4034034034 1.77971297943199e-08 3.62069997870405e-08
29433.2332332332 1.70424498047748e-08 3.45478068736088e-08
29463.0630630631 1.62737320674717e-08 3.28728992868535e-08
29492.8928928929 1.54909437939484e-08 3.11822435893457e-08
29522.7227227227 1.4694053457708e-08 2.9475807259959e-08
29552.5525525526 1.38830292827507e-08 2.77535574122181e-08
29582.3823823824 1.30578388919315e-08 2.60154605604836e-08
29612.2122122122 1.22184508803352e-08 2.42614850680895e-08
29642.042042042 1.13648329504307e-08 2.24915975918826e-08
29671.8718718719 1.04969537189615e-08 2.07057654133602e-08
29701.7017017017 9.61478114280489e-09 1.89039561471784e-08
29731.5315315315 8.71828403474249e-09 1.70861376248e-08
29761.3613613614 7.80743031401307e-09 1.52522767282612e-08
29791.1911911912 6.88218887338313e-09 1.34023414887304e-08
29821.021021021 5.94252817594247e-09 1.15362995702469e-08
29850.8508508508 4.9884165526415e-09 9.65411827114912e-09
29880.6806806807 4.01982260481047e-09 7.75576568788931e-09
29910.5105105105 3.03671532289076e-09 5.84120984176983e-09
29940.3403403403 2.0390632115554e-09 3.91041809587979e-09
29970.1701701702 1.02683516521126e-09 1.96335890317464e-09
30000 0 0


==> PQRAAA/err_canyon_05.dat <==
-0.1969 0 0
-0.196836036036036 8.31704955777275e-07 2.21957234153661e-06
-0.196772072072072 1.30046336810372e-06 3.74892745603321e-06
-0.196708108108108 1.54827194745792e-06 4.82623417773023e-06
-0.196644144144144 1.66336961319743e-06 5.60395579860989e-06
-0.19658018018018 1.69843637682952e-06 6.17688696677717e-06
-0.196516216216216 1.68350763209673e-06 6.60252011611703e-06
-0.196452252252252 1.63435141643589e-06 6.91465039334593e-06
-0.196388288288288 1.55920151270545e-06 7.13363363032682e-06
-0.196324324324324 1.46227517086681e-06 7.27212176285624e-06
-0.19626036036036 1.34613252761287e-06 7.33885009429164e-06
-0.196196396396396 1.21324799561276e-06 7.34111266097727e-06
-0.196132432432432 1.06553849338421e-06 7.28485738644576e-06
-0.196068468468468 9.05431960747098e-07 7.17610076980813e-06
-0.196004504504504 7.35225262638763e-07 7.02048059791686e-06
-0.195940540540541 5.57246074624311e-07 6.82351735033505e-06
-0.195876576576577 3.73965950140308e-07 6.59076860258947e-06
-0.195812612612613 1.87582039143073e-07 6.32741962981295e-06
-0.195748648648649 0 6.03825801003304e-06
-0.195684684684685 1.86943518878022e-07 5.72788183408917e-06
-0.195620720720721 3.71466917828986e-07 5.40069891532378e-06
-0.195556756756757 5.52455790196449e-07 5.06030088607862e-06
-0.195492792792793 7.2872212322454e-07 4.7101958949023e-06
-0.195428828828829 8.9925693808417e-07 4.35355041753578e-06
-0.195364864864865 1.06336098410027e-06 3.99305664664818e-06
-0.195300900900901 1.22033180166934e-06 3.63124751218067e-06
-0.195236936936937 1.36995167489908e-06 3.27001192904433e-06
-0.195172972972973 1.51159341355853e-06 2.91149653930824e-06
-0.195109009009009 1.64516309355027e-06 2.55716883463278e-06
-0.195045045045045 1.77059118425996e-06 2.20833533268278e-06
-0.194981081081081 1.88781367583074e-06 1.86616939070325e-06
-0.194917117117117 1.99663697084666e-06 1.53185554739646e-06
-0.194853153153153 2.09724649188512e-06 1.20608984224875e-06
-0.194789189189189 2.18985138160897e-06 8.8944458570756e-07
-0.194725225225225 2.27445841297889e-06 5.82603182244656e-07
-0.194661261261261 2.35127539211611e-06 2.85965008306105e-07
-0.194597297297297 2.42036448523238e-06 0
-0.194533333333333 2.48202051660901e-06 2.75122157252305e-07
-0.194469369369369 2.53648703494646e-06 5.39241280105104e-07
-0.194405405405405 2.58396670497027e-06 7.92210792256939e-07
-0.194341441441441 2.62469243326055e-06 1.03396302376194e-06
-0.194277477477477 2.65873376935057e-06 1.26431046970611e-06
-0.194213513513514 2.68656348705897e-06 1.48350716690061e-06
-0.19414954954955 2.70819871971393e-06 1.69138613035294e-06
-0.194085585585586 2.72398766046917e-06 1.88814159206217e-06
-0.194021621621622 2.73419454641437e-06 2.07391081496954e-06
-0.193957657657658 2.73888102463257e-06 2.24865239507306e-06
-0.193893693693694 2.73833354882272e-06 2.4125706215405e-06
-0.19382972972973 2.73283832379259e-06 2.56588813534757e-06
-0.193765765765766 2.72259934417673e-06 2.70876181711945e-06
-0.193701801801802 2.70769689292878e-06 2.8412393168551e-06
-0.193637837837838 2.68837973358764e-06 2.96354950504346e-06
-0.193573873873874 2.66499423901768e-06 3.07603022199255e-06
-0.19350990990991 2.63762660859708e-06 3.17876910632811e-06
-0.193445945945946 2.60626398456874e-06 3.27176345715253e-06
-0.193381981981982 2.57148891684105e-06 3.35561420509418e-06
-0.193318018018018 2.53307365128075e-06 3.43011840734547e-06
-0.193254054054054 2.49158901576153e-06 3.49587861565212e-06
-0.19319009009009 2.44685970511804e-06 3.55275604146493e-06
-0.193126126126126 2.39920798987328e-06 3.60111500227895e-06
-0.193062162162162 2.34885090980721e-06 3.64121899317218e-06
-0.192998198198198 2.29594788036906e-06 3.67327785058794e-06
-0.192934234234234 2.24050788168241e-06 3.69735429601291e-06
-0.19287027027027 2.18277216231885e-06 3.71374708466908e-06
-0.192806306306306 2.12287018737887e-06 3.72264598725651e-06
-0.192742342342342 2.06101344421449e-06 3.72432577088961e-06
-0.192678378378378 1.99736236938005e-06 3.71901257675811e-06
-0.192614414414414 1.93182401978472e-06 3.7066807063918e-06
-0.19255045045045 1.86477923718073e-06 3.68778178947347e-06
-0.192486486486486 1.79638971638567e-06 3.66254968554675e-06
-0.192422522522523 1.72658298122674e-06 3.63098507126028e-06
-0.192358558558559 1.65551819215174e-06 3.59332268884072e-06
-0.192294594594595 1.58329449907149e-06 3.54973861163104e-06
-0.192230630630631 1.510346731046e-06 3.50074737617063e-06
-0.192166666666667 1.43647434317947e-06 3.44622698071868e-06
-0.192102702702703 1.36173724825289e-06 3.38631805626121e-06
-0.192038738738739 1.28641887131999e-06 3.32138683214165e-06
-0.191974774774775 1.21070206261957e-06 3.25169961429462e-06
-0.191910810810811 1.13440274870018e-06 3.17715505164728e-06
-0.191846846846847 1.05789285941353e-06 3.09821115400047e-06
-0.191782882882883 9.81056881453701e-07 3.01483700951719e-06
-0.191718918918919 9.04272420652872e-07 2.92749784139435e-06
-0.191654954954955 8.27235178825935e-07 2.83597427706804e-06
-0.191590990990991 7.50229639132162e-07 2.74063909159899e-06
-0.191527027027027 6.73356696810642e-07 2.64168104092985e-06
-0.191463063063063 5.96838816149471e-07 2.53941144969779e-06
-0.191399099099099 5.20519563780387e-07 2.43376110794967e-06
-0.191335135135135 4.44458235708596e-07 2.32487784655966e-06
-0.191271171171171 3.69000846034447e-07 2.21319787869018e-06
-0.191207207207207 2.93902593813911e-07 2.09856361219455e-06
-0.191143243243243 2.19489491303704e-07 1.98139128169445e-06
-0.191079279279279 1.45604943240903e-07 1.86161193724407e-06
-0.191015315315315 7.23575483690359e-08 1.73942311628335e-06
-0.190951351351351 0 1.61516706458838e-06
-0.190887387387387 7.16732792790563e-08 1.4887250963436e-06
-0.190823423423423 1.42496473968057e-07 1.36035161654194e-06
-0.190759459459459 2.1231626070816e-07 1.23028813157147e-06
-0.190695495495495 2.81244829006362e-07 1.09850885401979e-06
-0.190631531531532 3.49293682292037e-07 9.6508878100664e-07
-0.190567567567568 4.16042913452558e-07 8.30536069859368e-07
-0.190503603603604 4.81796932102076e-07 6.94630260728598e-07
-0.19043963963964 5.46555359405481e-07 5.57456695812005e-07
-0.190375675675676 6.10018972443556e-07 4.19400463136001e-07
-0.190311711711712 6.72415916462367e-07 2.80315920397503e-07
-0.190247747747748 7.33536467139223e-07 1.40496814924661e-07
-0.190183783783784 7.93405857769452e-07 0
-0.19011981981982 8.52035806100586e-07 1.41104859068799e-07
-0.190055855855856 9.09285480230728e-07 2.82595622289923e-07
-0.189991891891892 9.65297739664826e-07 4.245360581742e-07
-0.189927927927928 1.01992111214091e-06 5.66695068330815e-07
-0.189863963963964 1.07302399494586e-06 7.08862458926242e-07
-0.1898 1.12486691438197e-06 8.51222895897827e-07
-0.189736036036036 1.17529188534987e-06 9.93541560115018e-07
-0.189672072072072 1.2243208850185e-06 1.13576540114067e-06
-0.189608108108108 1.27181149738154e-06 1.27767726987214e-06
-0.189544144144144 1.31800240910573e-06 1.41944377398691e-06
-0.18948018018018 1.36250288807003e-06 1.56060049670398e-06
-0.189416216216216 1.40573463835613e-06 1.70149988651589e-06
-0.189352252252252 1.44735388311202e-06 1.84172685541629e-06
-0.189288288288288 1.48770979482147e-06 1.98156310628281e-06
-0.189224324324324 1.52630555339886e-06 2.12044219198017e-06
-0.18916036036036 1.56347469170381e-06 2.25863230749497e-06
-0.189096396396396 1.59923490781241e-06 2.3960857011155e-06
-0.189032432432432 1.63336040484809e-06 2.53251142340483e-06
-0.188968468468468 1.66609358523122e-06 2.668089495444e-06
-0.188904504504504 1.69733317173665e-06 2.80265620927587e-06
-0.188840540540541 1.72704177678202e-06 2.93611313650098e-06
-0.188776576576577 1.75520072955585e-06 3.0683817919245e-06
-0.188712612612613 1.7819852978173e-06 3.19957935157809e-06
-0.188648648648649 1.80717743516968e-06 3.32942967751115e-06
-0.188584684684685 1.83090601759067e-06 3.45800572930728e-06
-0.188520720720721 1.85316994643106e-06 3.58525126788302e-06
-0.188456756756757 1.87394373125494e-06 3.71108676470594e-06
-0.188392792792793 1.89335875091105e-06 3.8355910954099e-06
-0.188328828828829 1.91114078076328e-06 3.95843773545655e-06
-0.188264864864865 1.92757346990732e-06 4.07986048016643e-06
-0.188200900900901 1.94267578023922e-06 4.199828936118e-06
-0.188136936936937 1.9562453409616e-06 4.31809209925327e-06
-0.188072972972973 1.96847159933036e-06 4.43479270499451e-06
-0.188009009009009 1.97922137901287e-06 4.54975138258235e-06
-0.187945045045045 1.98861405233293e-06 4.66304288558853e-06
-0.187881081081081 1.99676671543921e-06 4.77474075539017e-06
-0.187817117117117 2.00337449971353e-06 4.88449707555701e-06
-0.187753153153153 2.00873787207948e-06 4.99257123313153e-06
-0.187689189189189 2.01271305972033e-06 5.09877885359899e-06
-0.187625225225225 2.01537052351844e-06 5.20315115710051e-06
-0.187561261261261 2.01687258634778e-06 5.30581235148306e-06
-0.187497297297297 2.01694109385975e-06 5.40644683034783e-06
-0.187433333333333 2.01593643916119e-06 5.50537912709931e-06
-0.187369369369369 2.01357826029627e-06 5.60229356575754e-06
-0.187305405405405 2.00995706310769e-06 5.69724665499502e-06
-0.187241441441441 2.00514753008887e-06 5.79028005977863e-06
-0.187177477477477 1.99919588638554e-06 5.88140796252439e-06
-0.187113513513514 1.99204033037032e-06 5.97053749046885e-06
-0.18704954954955 1.98365652700076e-06 6.05761425328938e-06
-0.186985585585586 1.97428197232155e-06 6.14284664812743e-06
-0.186921621621622 1.96373551124739e-06 6.22602537957175e-06
-0.186857657657658 1.9520909267719e-06 6.30719703562591e-06
-0.186793693693694 1.93931031504896e-06 6.38629747512402e-06
-0.18672972972973 1.92561208428485e-06 6.46351967274649e-06
-0.186665765765766 1.91071713485785e-06 6.53856024110873e-06
-0.186601801801802 1.89483237965358e-06 6.61160245757335e-06
-0.186537837837838 1.87812475064946e-06 6.68279045567903e-06
-0.186473873873874 1.86023488760628e-06 6.75174338715588e-06
-0.18640990990991 1.84151095006381e-06 6.81878818409469e-06
-0.186345945945946 1.82174162706503e-06 6.88369366355061e-06
-0.186281981981982 1.80108250219452e-06 6.94659599698402e-06
-0.186218018018018 1.7796297961867e-06 7.00757283418879e-06
-0.186154054054054 1.75728179080811e-06 7.06650494444505e-06
-0.18609009009009 1.73401021349419e-06 7.1233472650904e-06
-0.186026126126126 1.71000030393077e-06 7.17826868876587e-06
-0.185962162162162 1.68502925505606e-06 7.23103146859356e-06
-0.185898198198198 1.65932223957575e-06 7.28184585816917e-06
-0.185834234234234 1.6329135924523e-06 7.33073229927498e-06
-0.18577027027027 1.60569183465363e-06 7.37756643077476e-06
-0.185706306306306 1.57781778368675e-06 7.42249637322894e-06
-0.185642342342342 1.54914076763207e-06 7.46536008687303e-06
-0.185578378378378 1.51977591858018e-06 7.50626147463819e-06
-0.185514414414414 1.4898081640596e-06 7.54527494414675e-06
-0.18545045045045 1.45910375093818e-06 7.58225739492078e-06
-0.185386486486486 1.42786651243226e-06 7.61740315477734e-06
-0.185322522522523 1.3959343365355e-06 7.65054213767703e-06
-0.185258558558559 1.36348179942479e-06 7.68184071662212e-06
-0.185194594594595 1.33030216520376e-06 7.71108557339908e-06
-0.185130630630631 1.29674494480212e-06 7.73861871226398e-06
-0.185066666666667 1.26261403582982e-06 7.76423861028742e-06
-0.185002702702703 1.22798583601061e-06 7.7880160621768e-06
-0.184938738738739 1.19284092644377e-06 7.80992688702922e-06
-0.184874774774775 1.15730790346745e-06 7.83009500895351e-06
-0.184810810810811 1.12119665012708e-06 7.84832718291537e-06
-0.184746846846847 1.08465150401463e-06 7.86476409181645e-06
-0.184682882882883 1.04773689312774e-06 7.87946725941321e-06
-0.184618918918919 1.01039996867003e-06 7.8923818310473e-06
-0.184554954954955 9.72840991390915e-07 7.90370567719929e-06
-0.184490990990991 9.34715334848528e-07 7.91309418474599e-06
-0.184427027027027 8.96269893178381e-07 7.92079265039024e-06
-0.184363063063063 8.5759216520566e-07 7.9268879723553e-06
-0.184299099099099 8.18553836619011e-07 7.93125249256842e-06
-0.184235135135135 7.79303119879395e-07 7.93403448233043e-06
-0.184171171171171 7.39714776368809e-07 7.93511023970151e-06
-0.184107207207207 6.99872699097856e-07 7.93456480899807e-06
-0.184043243243243 6.59683561937645e-07 7.9323071312356e-06
-0.183979279279279 6.19463439039049e-07 7.92865427987809e-06
-0.183915315315315 5.79034633922878e-07 7.92343194749803e-06
-0.183851351351351 5.38427321187468e-07 7.91667324080489e-06
-0.183787387387387 4.97503034188073e-07 7.90824372333572e-06
-0.183723423423423 4.56530215247972e-07 7.89841447936527e-06
-0.183659459459459 4.15300263217083e-07 7.88698196259011e-06
-0.183595495495496 3.741902036744e-07 7.87432601748591e-06
-0.183531531531532 3.32767985937785e-07 7.86002134471401e-06
-0.183467567567568 2.91293456905123e-07 7.84433178220278e-06
-0.183403603603604 2.49868154098586e-07 7.82736386116445e-06
-0.18333963963964 2.08300851488091e-07 7.80893301674602e-06
-0.183275675675676 1.66696819352424e-07 7.78915011350237e-06
-0.183211711711712 1.24957024464172e-07 7.76792296996442e-06
-0.183147747747748 8.32395403969884e-08 7.74541556308457e-06
-0.183083783783784 4.16761724299011e-08 7.72176599076077e-06
-0.18301981981982 0 7.6967158312833e-06
-0.182955855855856 4.15803930502827e-08 7.67048011393986e-06
-0.182891891891892 8.32144466440536e-08 7.6429178584511e-06
-0.182827927927928 1.24597348991957e-07 7.61434031720185e-06
-0.182763963963964 1.66116835398735e-07 7.58436990515917e-06
-0.1827 2.07444845243916e-07 7.55334146672195e-06
-0.182636036036036 2.48827369025544e-07 7.52101892948949e-06
-0.182572072072072 2.89869484090872e-07 7.48780405165169e-06
-0.182508108108108 3.31044456576842e-07 7.45323511758086e-06
-0.182444144144144 3.71856983295036e-07 7.4178141286298e-06
-0.18238018018018 4.12669276825897e-07 7.38119026913377e-06
-0.182316216216216 4.53375718059257e-07 7.34347828830226e-06
-0.182252252252252 4.93830579288127e-07 7.30483299531991e-06
-0.182188288288288 5.34011546822019e-07 7.2652866167195e-06
-0.182124324324324 5.74162376149833e-07 7.22460693830649e-06
-0.18206036036036 6.13996124853706e-07 7.18308971797876e-06
-0.181996396396396 6.53723268184851e-07 7.14053617650995e-06
-0.181932432432432 6.93185538703515e-07 7.09711440357267e-06
-0.181868468468468 7.32371503856599e-07 7.05284660699031e-06
-0.181804504504504 7.71395656362787e-07 7.00762992006368e-06
-0.181740540540541 8.10093956948948e-07 6.96163858320325e-06
-0.181676576576577 8.48452758580255e-07 6.91489741406844e-06
-0.181612612612613 8.86711049378459e-07 6.86718016238346e-06
-0.181548648648649 9.24671999275591e-07 6.81869404475875e-06
-0.181484684684685 9.62323540920444e-07 6.7694626739582e-06
-0.181420720720721 9.99643697773817e-07 6.71951962555648e-06
-0.181356756756757 1.03666897468242e-06 6.66884043774188e-06
-0.181292792792793 1.07340435216252e-06 6.61743209429665e-06
-0.181228828828829 1.10979113374843e-06 6.56536498019763e-06
-0.181164864864865 1.14583317818498e-06 6.51264737969663e-06
-0.181100900900901 1.1815933485454e-06 6.45922900810431e-06
-0.181036936936937 1.21692534743689e-06 6.40526759195613e-06
-0.180972972972973 1.25198888919664e-06 6.35061672914082e-06
-0.180909009009009 1.28655301101319e-06 6.29551845486478e-06
-0.180845045045045 1.32091346585305e-06 6.23969128598258e-06
-0.180781081081081 1.35484163802206e-06 6.18337505523663e-06
-0.180717117117117 1.38824752002319e-06 6.12667186520489e-06
-0.180653153153153 1.42155867827918e-06 6.06916941001793e-06
-0.180589189189189 1.45419845176661e-06 6.01145363365045e-06
-0.180525225225225 1.48658887544951e-06 5.95311783837274e-06
-0.180461261261261 1.51848434422294e-06 5.89441898926958e-06
-0.180397297297297 1.54993314709145e-06 5.83532197197998e-06
-0.180333333333333 1.5809627252603e-06 5.77581243313217e-06
-0.180269369369369 1.61167251812301e-06 5.71580449520767e-06
-0.180205405405405 1.64189959336404e-06 5.65547308789777e-06
-0.180141441441441 1.6717088048948e-06 5.59476676694899e-06
-0.180077477477477 1.70102183044962e-06 5.53377641528117e-06
-0.180013513513514 1.72999846704099e-06 5.47235627309174e-06
-0.17994954954955 1.7584938241331e-06 5.41066342271966e-06
-0.179885585585586 1.78654244845776e-06 5.34867662106896e-06
-0.179821621621622 1.81402050058024e-06 5.28653204960636e-06
-0.179757657657658 1.84111687867874e-06 5.22405508252133e-06
-0.179693693693694 1.86769602603764e-06 5.16139356031597e-06
-0.17962972972973 1.89387410838561e-06 5.09844515185369e-06
-0.179565765765766 1.9195595684476e-06 5.03531396993603e-06
-0.179501801801802 1.94481853410398e-06 4.97194741037929e-06
-0.179437837837838 1.96949473534712e-06 4.90851388862762e-06
-0.179373873873874 1.99376425033952e-06 4.84485151459532e-06
-0.17930990990991 2.01747522207753e-06 4.78112429734229e-06
-0.179245945945946 2.04080112755013e-06 4.7171729075973e-06
-0.179181981981982 2.06358285014246e-06 4.65316853852186e-06
-0.179118018018018 2.08585409305072e-06 4.58909073566852e-06
-0.179054054054054 2.10756754040628e-06 4.52499954210401e-06
-0.17899009009009 2.12890244452642e-06 4.46072980881242e-06
-0.178926126126126 2.1496224498032e-06 4.39652940057003e-06
-0.178862162162162 2.1699894832741e-06 4.33215095013905e-06
-0.178798198198198 2.18980518213034e-06 4.26780450569184e-06
-0.178734234234234 2.20897657342331e-06 4.20359534463794e-06
-0.17867027027027 2.22784819830234e-06 4.13919389608008e-06
-0.178606306306306 2.24602796785188e-06 4.0750026359537e-06
-0.178542342342342 2.26384673027726e-06 4.01070552446146e-06
-0.178478378378378 2.28094841611181e-06 3.94666916339267e-06
-0.178414414414414 2.29776657839358e-06 3.88247535356047e-06
-0.17835045045045 2.31404160908824e-06 3.81839474324569e-06
-0.178286486486486 2.32968835399917e-06 3.75452455591499e-06
-0.178222522522523 2.34492503493692e-06 3.6906604549397e-06
-0.178158558558559 2.3595071108525e-06 3.62705797418135e-06
-0.178094594594595 2.37378703297877e-06 3.56337926435953e-06
-0.178030630630631 2.38742849768648e-06 3.49997095594486e-06
-0.177966666666667 2.40059471565338e-06 3.43668317049391e-06
-0.177902702702703 2.41317553975639e-06 3.37363765729368e-06
-0.177838738738739 2.42532335625982e-06 3.3106951769974e-06
-0.177774774774775 2.43686895889299e-06 3.24803606106817e-06
-0.177710810810811 2.44798695316945e-06 3.18549886149815e-06
-0.177646846846847 2.45859006229662e-06 3.12318235512357e-06
-0.177582882882883 2.46860474884841e-06 3.06117160094929e-06
-0.177518918918919 2.4782257586809e-06 2.99928493319631e-06
-0.177454954954955 2.48722496306819e-06 2.93776093392934e-06
-0.177390990990991 2.49580561639576e-06 2.87640934058107e-06
-0.177327027027027 2.50385833895778e-06 2.81535056665131e-06
-0.177263063063063 2.5113967997678e-06 2.75458264851455e-06
-0.177199099099099 2.51847931941418e-06 2.69405916500409e-06
-0.177135135135135 2.52505375809737e-06 2.63384341838823e-06
-0.177071171171171 2.53094964137901e-06 2.57411626790932e-06
-0.177007207207207 2.5365062747174e-06 2.51455175738331e-06
-0.176943243243243 2.54160116484696e-06 2.45528289401452e-06
-0.176879279279279 2.54616956241185e-06 2.39638521030395e-06
-0.176815315315315 2.55020205256612e-06 2.33787915525429e-06
-0.176751351351351 2.55373311821498e-06 2.27974145875864e-06
-0.176687387387387 2.55681199707936e-06 2.22193409877435e-06
-0.176623423423423 2.55948883642344e-06 2.16441806345e-06
-0.176559459459459 2.56162774875388e-06 2.10733920106816e-06
-0.176495495495495 2.5632872838479e-06 2.05064998017832e-06
-0.176431531531532 2.56444991262638e-06 1.99437841656236e-06
-0.176367567567568 2.56499622721185e-06 1.93865372826753e-06
-0.176303603603604 2.5652649984171e-06 1.88314952556528e-06
-0.17623963963964 2.56506457426349e-06 1.82806667159655e-06
-0.176175675675676 2.56446190978063e-06 1.77334883371657e-06
-0.176111711711712 2.56332533305178e-06 1.71913707185984e-06
-0.176047747747748 2.56166185472922e-06 1.66543447498282e-06
-0.175983783783784 2.55952096256676e-06 1.61220180563122e-06
-0.17591981981982 2.55703704418216e-06 1.55931531370126e-06
-0.175855855855856 2.55403163372665e-06 1.50696222646827e-06
-0.175791891891892 2.55067115484848e-06 1.45498675009098e-06
-0.175727927927928 2.54690536106959e-06 1.40344843418025e-06
-0.175663963963964 2.54253544046851e-06 1.3525544668869e-06
-0.1756 2.53772773479649e-06 1.30214884751981e-06
-0.175536036036036 2.53249399810684e-06 1.25222919131553e-06
-0.175472072072072 2.52702580706217e-06 1.20261419256407e-06
-0.175408108108108 2.52098391538362e-06 1.15365031656232e-06
-0.175344144144144 2.51473646840837e-06 1.10498047058871e-06
-0.17528018018018 2.50779172979276e-06 1.05710258335001e-06
-0.175216216216216 2.50055032349978e-06 1.00962705863232e-06
-0.175152252252252 2.49286158973824e-06 9.62712439233137e-07
-0.175088288288288 2.48485918217648e-06 9.16234414736755e-07
-0.175024324324324 2.47636817422171e-06 8.7037546987793e-07
-0.17496036036036 2.46749882662039e-06 8.25034356666605e-07
-0.174896396396396 2.45826596535363e-06 7.80204637756555e-07
-0.174832432432432 2.44872321088063e-06 7.35841186354404e-07
-0.174768468468468 2.43880912809708e-06 6.92013210477381e-07
-0.174704504504505 2.42838512876531e-06 6.48866562295971e-07
-0.174640540540541 2.41773957920619e-06 6.06122312586652e-07
-0.174576576576577 2.40661807189706e-06 5.64041311583336e-07
-0.174512612612613 2.39516002466398e-06 5.22492574077177e-07
-0.174448648648649 2.38332131938074e-06 4.81527573546415e-07
-0.174384684684685 2.37129148433278e-06 4.40965255604616e-07
-0.174320720720721 2.35866242035793e-06 4.01218966949691e-07
-0.174256756756757 2.34601473055528e-06 3.61718399668796e-07
-0.174192792792793 2.33281701235437e-06 3.22999364115848e-07
-0.174128828828829 2.31923224897878e-06 2.84906791076287e-07
-0.174064864864865 2.30550977836873e-06 2.47199577589957e-07
-0.174000900900901 2.29131620342302e-06 2.10216262394381e-07
-0.173936936936937 2.27697753866633e-06 1.73639238824119e-07
-0.173872972972973 2.26219958547531e-06 1.37767846456852e-07
-0.173809009009009 2.24720857662555e-06 1.02383532674502e-07
-0.173745045045045 2.23175009893208e-06 6.77458507019182e-08
-0.173681081081081 2.21611848934075e-06 3.35682654989663e-08
-0.173617117117117 2.20017001274797e-06 0
-0.173553153153153 2.18386346302456e-06 3.2911841036618e-08
-0.173489189189189 2.16748910774946e-06 6.5450083943217e-08
-0.173425225225225 2.15070629757367e-06 9.72698831555434e-08
-0.173361261261261 2.13362854801202e-06 1.28478406426452e-07
-0.173297297297297 2.11639101406668e-06 1.59204475820655e-07
-0.173233333333333 2.09882122162188e-06 1.89270890454076e-07
-0.173169369369369 2.08097613349563e-06 2.18728874659351e-07
-0.173105405405405 2.06301176062815e-06 2.47728338651673e-07
-0.173041441441441 2.04482884296362e-06 2.76165260493915e-07
-0.172977477477477 2.02629606110449e-06 3.03903806432916e-07
-0.172913513513514 2.00753485798813e-06 3.31059810535271e-07
-0.17284954954955 1.98857884725603e-06 3.57661807348425e-07
-0.172785585585586 1.96939572640854e-06 3.83672833089373e-07
-0.172721621621622 1.95007705417451e-06 4.09179314294902e-07
-0.172657657657658 1.93046016751286e-06 4.34014745988519e-07
-0.172593693693694 1.9106598945306e-06 4.58288930668313e-07
-0.17252972972973 1.89058994921112e-06 4.81911594516603e-07
-0.172465765765766 1.8706618469819e-06 5.05288096458237e-07
-0.172401801801802 1.85019196985113e-06 5.27733769082786e-07
-0.172337837837838 1.82972386587789e-06 5.49785623518606e-07
-0.172273873873874 1.80907549303297e-06 5.71258490773224e-07
-0.17220990990991 1.78820648987497e-06 5.92108339819292e-07
-0.172145945945946 1.76715461044996e-06 6.12369011402723e-07
-0.172081981981982 1.74603906317975e-06 6.32155550503947e-07
-0.172018018018018 1.72460853115054e-06 6.51214221012938e-07
-0.171954054054054 1.70318162239218e-06 6.69858804125551e-07
-0.17189009009009 1.68167889885389e-06 6.8800690021535e-07
-0.171826126126126 1.65986510801602e-06 7.05421066948561e-07
-0.171762162162162 1.63809745968741e-06 7.22453859568679e-07
-0.171698198198198 1.61612473811011e-06 7.38852148659003e-07
-0.171634234234234 1.59406329200459e-06 7.54728886769219e-07
-0.17157027027027 1.57183262476326e-06 7.70001129419417e-07
-0.171506306306306 1.54965356410377e-06 7.84886085114533e-07
-0.171442342342342 1.52722748709212e-06 7.99083810295522e-07
-0.171378378378378 1.50463058057822e-06 8.12667687473277e-07
-0.171314414414414 1.48228134937328e-06 8.26052109745878e-07
-0.17125045045045 1.45954866338735e-06 8.3860629898667e-07
-0.171186486486486 1.43686447047589e-06 8.50758247284612e-07
-0.171122522522523 1.41408755554699e-06 8.62365259602671e-07
-0.171058558558559 1.39111852363143e-06 8.73326381076901e-07
-0.170994594594595 1.36845620172829e-06 8.84136562812911e-07
-0.170930630630631 1.34534326279525e-06 8.9403977812969e-07
-0.170866666666667 1.32240528480315e-06 9.03657432896946e-07
-0.170802702702703 1.29944986425164e-06 9.1279634673481e-07
-0.170738738738739 1.2763998804771e-06 9.21378251245404e-07
-0.170674774774775 1.25325595542082e-06 9.29402409836748e-07
-0.170610810810811 1.23009380854987e-06 9.36942991190935e-07
-0.170546846846847 1.20691942894013e-06 9.44004809515024e-07
-0.170482882882883 1.18383784477802e-06 9.50691436726611e-07
-0.170418918918919 1.16068627971326e-06 9.56839771950089e-07
-0.170354954954955 1.13747302004091e-06 9.6245721054627e-07
-0.170290990990991 1.11442209351645e-06 9.67766172643018e-07
-0.170227027027027 1.09122637782985e-06 9.72460040422719e-07
-0.170163063063063 1.06808918008253e-06 9.76740789288242e-07
-0.170099099099099 1.0449709825693e-06 9.80568585510045e-07
-0.170035135135135 1.02182691328953e-06 9.83898353349326e-07
-0.169971171171171 9.98860889318289e-07 9.86932985192123e-07
-0.169907207207207 9.75772225764388e-07 9.89372723464377e-07
-0.169843243243243 9.5273192262516e-07 9.91387854868432e-07
-0.169779279279279 9.29807939482811e-07 9.93046105766208e-07
-0.169715315315315 9.06874459781593e-07 9.94222218993448e-07
-0.169651351351351 8.8420547822789e-07 9.95189408944931e-07
-0.169587387387387 8.61311854877022e-07 9.95460568568778e-07
-0.169523423423423 8.38556666728116e-07 9.95397863951638e-07
-0.169459459459459 8.15874891198576e-07 9.94936978613829e-07
-0.169395495495495 7.93407445666058e-07 9.94218906783787e-07
-0.169331531531532 7.70867706641862e-07 9.92958678109392e-07
-0.169267567567568 7.48432045823277e-07 9.91332796307967e-07
-0.169203603603604 7.26082559544153e-07 9.89324255203518e-07
-0.16913963963964 7.0388685985941e-07 9.87001361821838e-07
-0.169075675675676 6.81706173415964e-07 9.84226825632821e-07
-0.169011711711712 6.59734406814995e-07 9.81194999747463e-07
-0.168947747747748 6.3779174438566e-07 9.77727858826365e-07
-0.168883783783784 6.15957727877709e-07 9.73905950143111e-07
-0.16881981981982 5.94316963793432e-07 9.69814961491872e-07
-0.168755855855856 5.72600988927325e-07 9.65188752128498e-07
-0.168691891891892 5.51200182612266e-07 9.60417954090819e-07
-0.168627927927928 5.29822189140392e-07 9.55212775012746e-07
-0.168563963963964 5.08725332789985e-07 9.4983240213336e-07
-0.1685 4.87615288419902e-07 9.43985230317534e-07
-0.168436036036036 4.66662958373088e-07 9.37843472475473e-07
-0.168372072072072 4.45904149104304e-07 9.31444763435061e-07
-0.168308108108108 4.25229179029233e-07 9.24681785654936e-07
-0.168244144144144 4.04731622068341e-07 9.1764991900164e-07
-0.16818018018018 3.84504004136008e-07 9.10443584798619e-07
-0.168116216216216 3.64382306672205e-07 9.02901527892328e-07
-0.168052252252252 3.44220879750042e-07 8.9488087009008e-07
-0.167988288288288 3.24456300729936e-07 8.86819271731556e-07
-0.167924324324324 3.04797015613455e-07 8.78428550634172e-07
-0.16786036036036 2.85323173893101e-07 8.69791175027583e-07
-0.167796396396396 2.65949976264653e-07 8.60825231628249e-07
-0.167732432432432 2.46766715851601e-07 8.51622455752228e-07
-0.167668468468468 2.27940920428046e-07 8.42352669365852e-07
-0.167604504504505 2.09191879045127e-07 8.32738836773327e-07
-0.167540540540541 1.90637296702601e-07 8.2290124255866e-07
-0.167476576576577 1.72285267582908e-07 8.12850952644383e-07
-0.167412612612613 1.54135956420957e-07 8.02591195881588e-07
-0.167348648648649 1.36156927388668e-07 7.92092760784227e-07
-0.167284684684685 1.18266772312855e-07 7.81277665540307e-07
-0.167220720720721 1.00777507776371e-07 7.7046032127802e-07
-0.167156756756757 8.35461973164419e-08 7.59501529727328e-07
-0.167092792792793 6.62960498668602e-08 7.48128660909005e-07
-0.167028828828829 4.9460048816558e-08 7.36776968972668e-07
-0.166964864864865 3.268641595713e-08 7.25099164911157e-07
-0.166900900900901 1.61770568892057e-08 7.13300191706513e-07
-0.166836936936937 0 7.01451552476593e-07
-0.166772972972973 1.60205605204762e-08 6.89381621971992e-07
-0.166709009009009 3.1846799433764e-08 6.77131894718664e-07
-0.166645045045045 4.73335283423329e-08 6.64851008457458e-07
-0.166581081081081 6.26334429333205e-08 6.52390558309524e-07
-0.166517117117117 7.7809568566866e-08 6.39691624014196e-07
-0.166453153153153 9.26488722050537e-08 6.26970690117915e-07
-0.166389189189189 1.07268089588319e-07 6.1411537963715e-07
-0.166325225225225 1.21692749385769e-07 6.01104338802545e-07
-0.166261261261261 1.35698340350964e-07 5.88165677944609e-07
-0.166197297297297 1.49571289332844e-07 5.75017909665335e-07
-0.166133333333333 1.63356025558295e-07 5.61620976827309e-07
-0.166069369369369 1.76679097332468e-07 5.48351724666233e-07
-0.166005405405405 1.89797598454405e-07 5.34958065407286e-07
-0.165941441441441 2.02699979756799e-07 5.21455934143132e-07
-0.165877477477477 2.15293220770694e-07 5.0794258955347e-07
-0.165813513513514 2.2771610851853e-07 4.94284088894613e-07
-0.16574954954955 2.39795837032794e-07 4.80657379321906e-07
-0.165685585585586 2.51653289271568e-07 4.66946466516756e-07
-0.165621621621622 2.63208171099402e-07 4.53236098055771e-07
-0.165557657657658 2.74535225505415e-07 4.39456391608075e-07
-0.165493693693694 2.85642190114382e-07 4.25604351876496e-07
-0.16542972972973 2.96450933557198e-07 4.11762695703853e-07
-0.165365765765766 3.06991477643015e-07 3.979062765665e-07
-0.165301801801802 3.17307097315261e-07 3.83996760555451e-07
-0.165237837837838 3.27279461296785e-07 3.70157091807853e-07
-0.165173873873874 3.36939970279736e-07 3.56360859253579e-07
-0.16510990990991 3.46493853615269e-07 3.42408239568982e-07
-0.165045945945946 3.55773698483676e-07 3.28471255084323e-07
-0.164981981981982 3.64744674977935e-07 3.14589676428111e-07
-0.164918018018018 3.73301199416249e-07 3.00873908377172e-07
-0.164854054054054 3.81669399164514e-07 2.87103394780471e-07
-0.16479009009009 3.89856596027706e-07 2.73275932740042e-07
-0.164726126126126 3.97752988335511e-07 2.59506222710907e-07
-0.164662162162162 4.05373261571333e-07 2.45784773005939e-07
-0.164598198198198 4.1279214337788e-07 2.32042200420173e-07
-0.164534234234234 4.19792389149186e-07 2.18500507512995e-07
-0.16447027027027 4.26461373317959e-07 2.05077742672057e-07
-0.164406306306306 4.32947897818398e-07 1.91630668837913e-07
-0.164342342342342 4.39246082567156e-07 1.78170428866342e-07
-0.164278378378378 4.45271142103026e-07 1.64786932875307e-07
-0.164214414414414 4.51012993093049e-07 1.51495561658514e-07
-0.16415045045045 4.56491674910367e-07 1.3828165135432e-07
-0.164086486486486 4.6161792614284e-07 1.25239638232084e-07
-0.164022522522523 4.66534176611896e-07 1.12232741573171e-07
-0.163958558558559 4.71125355449464e-07 9.93811866405166e-08
-0.163894594594595 4.7566177920323e-07 8.64205737960922e-08
-0.163830630630631 4.79708896053667e-07 7.37900176449498e-08
-0.163766666666667 4.83591558939215e-07 6.1170707950664e-08
-0.163702702702703 4.87213728275269e-07 4.8663922565056e-08
-0.163638738738739 4.905177405142e-07 3.63326481766473e-08
-0.163574774774775 4.93612270901819e-07 2.40738526767939e-08
-0.163510810810811 4.96448334601024e-07 1.19418721016322e-08
-0.163446846846847 4.98967978383707e-07 0
-0.163382882882883 5.01380703349712e-07 1.19554318890986e-08
-0.163318918918919 5.03392234284564e-07 2.36252269299801e-08
-0.163254954954955 5.05192444647506e-07 3.51934662875054e-08
-0.163190990990991 5.0670160870378e-07 4.65751140990559e-08
-0.163127027027027 5.0799673865179e-07 5.7841595989576e-08
-0.163063063063063 5.09155048406024e-07 6.90645464080267e-08
-0.162999099099099 5.09989576124489e-07 8.00518904490864e-08
-0.162935135135135 5.10600393374795e-07 9.0898089276436e-08
-0.162871171171171 5.10763872368558e-07 1.01374468275404e-07
-0.162807207207207 5.10919775800986e-07 1.11914619499595e-07
-0.162743243243243 5.10774883814104e-07 1.22220414068711e-07
-0.162679279279279 5.10327990473464e-07 1.32285246579384e-07
-0.162615315315315 5.09747266436365e-07 1.42271621488774e-07
-0.162551351351351 5.08950064031199e-07 1.52091657596486e-07
-0.162487387387387 5.07912002067979e-07 1.6171565588891e-07
-0.162423423423423 5.06582070360226e-07 1.71087345628556e-07
-0.162359459459459 5.05187173855008e-07 1.80427945033487e-07
-0.162295495495495 5.03450321166301e-07 1.89455599385586e-07
-0.162231531531532 5.01480116935813e-07 1.9827345368566e-07
-0.162167567567568 4.99361498075234e-07 2.06961049882576e-07
-0.162103603603604 4.96906185001882e-07 2.15325156617879e-07
-0.16203963963964 4.94454949444981e-07 2.23700809913469e-07
-0.161975675675676 4.9161210661144e-07 2.31687731989871e-07
-0.161911711711712 4.88644435488531e-07 2.39547135113139e-07
-0.161847747747748 4.85498380925588e-07 2.47220408487201e-07
-0.161783783783784 4.82138069214662e-07 2.54666622496926e-07
-0.16171981981982 4.78562906159794e-07 2.61880104947032e-07
-0.161655855855856 4.74739893647499e-07 2.68822855964211e-07
-0.161591891891892 4.70851336693654e-07 2.75671913942766e-07
-0.161527927927928 4.66742520026513e-07 2.82267800821712e-07
-0.161463963963964 4.62440227336448e-07 2.88632318879927e-07
-0.1614 4.57985512044398e-07 2.94801560282413e-07
-0.161336036036036 4.53266567065097e-07 3.00658994030681e-07
-0.161272072072072 4.48520366463587e-07 3.06436460644966e-07
-0.161208108108108 4.43646432729428e-07 3.12028827991715e-07
-0.161144144144144 4.38446919919082e-07 3.17233743622041e-07
-0.16108018018018 4.33200271912707e-07 3.22324607489374e-07
-0.161016216216216 4.27690210066219e-07 3.27080737164034e-07
-0.160952252252252 4.22266005615408e-07 3.31846392396421e-07
-0.160888288288288 4.16288890199623e-07 3.35978945044281e-07
-0.160824324324324 4.1060197220737e-07 3.4031606715402e-07
-0.16076036036036 4.04622447629957e-07 3.44271112394851e-07
-0.160696396396396 3.98566024814122e-07 3.48055143726856e-07
-0.160632432432432 3.92189788471016e-07 3.51421104394636e-07
-0.160568468468468 3.85872636143218e-07 3.54743220775364e-07
-0.160504504504505 3.7934884609549e-07 3.57751748502809e-07
-0.160440540540541 3.72710698646029e-07 3.60534674093193e-07
-0.160376576576577 3.66101265347339e-07 3.63230813695591e-07
-0.160312612612613 3.59244623138637e-07 3.65560346734795e-07
-0.160248648648649 3.52303687684271e-07 3.67682027097451e-07
-0.160184684684685 3.45320891478651e-07 3.69634285429981e-07
-0.160120720720721 3.382922447002e-07 3.71409221115564e-07
-0.160056756756757 3.31144274936599e-07 3.72929532369859e-07
-0.159992792792793 3.23909278723073e-07 3.74223695063472e-07
-0.159928828828829 3.1650416875125e-07 3.75204887360074e-07
-0.159864864864865 3.09136951615589e-07 3.76077396797623e-07
-0.159800900900901 3.01559329183247e-07 3.76589316401961e-07
-0.159736936936937 2.94162610466912e-07 3.77128428033402e-07
-0.159672972972973 2.86571279518909e-07 3.77315677425769e-07
-0.159609009009009 2.7882938693678e-07 3.77191639728366e-07
-0.159545045045045 2.71206333375801e-07 3.77022477364909e-07
-0.159481081081081 2.63508159848756e-07 3.7661082897022e-07
-0.159417117117117 2.55729929430289e-07 3.75948474834613e-07
-0.159353153153153 2.47858206519551e-07 3.7501872990174e-07
-0.159289189189189 2.40224927118589e-07 3.74150874404111e-07
-0.159225225225225 2.32377711592209e-07 3.7288879073368e-07
-0.159161261261261 2.24578129568695e-07 3.71491422034467e-07
-0.159097297297297 2.16669006092426e-07 3.6979824916182e-07
-0.159033333333333 2.08813860334217e-07 3.67970214026963e-07
-0.158969369369369 2.00939627182537e-07 3.65931143258258e-07
-0.158905405405405 1.93202078647938e-07 3.63834512292666e-07
-0.158841441441441 1.85248469766074e-07 3.61323269857922e-07
-0.158777477477477 1.77598260545997e-07 3.5891634468842e-07
-0.158713513513514 1.69745144525276e-07 3.56102042214782e-07
-0.15864954954955 1.6194763118182e-07 3.53137207970509e-07
-0.158585585585586 1.54309247326086e-07 3.50123279882582e-07
-0.158521621621622 1.46552025375678e-07 3.46776999170212e-07
-0.158457657657658 1.38980208340936e-07 3.43402046011239e-07
-0.158393693693694 1.31418984864481e-07 3.3981859485776e-07
-0.15832972972973 1.23982490747406e-07 3.3613852086738e-07
-0.158265765765766 1.16461213692323e-07 3.32145044604776e-07
-0.158201801801802 1.09187992537724e-07 3.2817185125842e-07
-0.158137837837838 1.0198817792916e-07 3.24036440972348e-07
-0.158073873873874 9.49082745842878e-08 3.19780308477227e-07
-0.15800990990991 8.790568234888e-08 3.15352267381472e-07
-0.157945945945946 8.08940504139179e-08 3.10652394059978e-07
-0.157881981981982 7.42037000813102e-08 3.06012211278687e-07
-0.157818018018018 6.76327846162739e-08 3.01206762954208e-07
-0.157754054054054 6.12598668402165e-08 2.96297947680916e-07
-0.15769009009009 5.49297829150054e-08 2.91085136744774e-07
-0.157626126126126 4.90494608805137e-08 2.85971308490906e-07
-0.157562162162162 4.34026677316906e-08 2.80654979697856e-07
-0.157498198198198 3.82606165331185e-08 2.75361040409093e-07
-0.157434234234234 3.35799174112714e-08 2.69895001926991e-07
-0.15737027027027 2.96454235240407e-08 2.64420034774192e-07
-0.157306306306306 2.65800726098835e-08 2.58790051214722e-07
-0.157242342342342 2.46517177200977e-08 2.52956826861717e-07
-0.157178378378378 2.41133523689165e-08 2.47253474889212e-07
-0.157114414414414 2.48952117917797e-08 2.4134927801806e-07
-0.15705045045045 2.67563692385722e-08 2.35506341615001e-07
-0.156986486486486 2.94589670005937e-08 2.29516345931241e-07
-0.156922522522523 3.26685899594456e-08 2.23516491906287e-07
-0.156858558558559 3.62396790742263e-08 2.1740519166309e-07
-0.156794594594595 3.99282007199607e-08 2.11318189325623e-07
-0.156730630630631 4.37027815482586e-08 2.05164715277681e-07
-0.156666666666667 4.74152764727624e-08 1.99043277962567e-07
-0.156602702702703 5.11009973015506e-08 1.92859498374228e-07
-0.156538738738739 5.46412699386686e-08 1.86713554265762e-07
-0.156474774774775 5.81383381890115e-08 1.80468842331752e-07
-0.156410810810811 6.1421241891607e-08 1.74296677361732e-07
-0.156346846846847 6.45524176234618e-08 1.68116975116922e-07
-0.156282882882883 6.75253762792763e-08 1.61929186479095e-07
-0.156218918918919 7.02484743749263e-08 1.55824669011758e-07
-0.156154954954955 7.29361306377679e-08 1.49574540073777e-07
-0.156090990990991 7.53323993216205e-08 1.43445401216187e-07
-0.156027027027027 7.75578780090312e-08 1.37309728211234e-07
-0.155963063063063 7.94955736507114e-08 1.3128839885321e-07
-0.155899099099099 8.1124745472999e-08 1.25402296978636e-07
-0.155835135135135 8.260878280943e-08 1.19483723045023e-07
-0.155771171171171 8.39535601512075e-08 1.135286535835e-07
-0.155707207207207 8.49108602153806e-08 1.07793051274852e-07
-0.155643243243243 8.57550927635216e-08 1.01998055499513e-07
-0.155579279279279 8.61935639956438e-08 9.64445603996015e-08
-0.155515315315315 8.65221881504178e-08 9.0833648495619e-08
-0.155451351351351 8.6357734750753e-08 8.55572486693658e-08
-0.155387387387387 8.62361883408329e-08 8.00748960387139e-08
-0.155323423423423 8.56246817383235e-08 7.4929350637386e-08
-0.155259459459459 8.47457114140414e-08 6.98984963821324e-08
-0.155195495495495 8.381387830748e-08 6.47701977356252e-08
-0.155131531531532 8.24023436994913e-08 5.99775444345209e-08
-0.155067567567568 8.08190786723336e-08 5.52149575201411e-08
-0.155003603603604 7.88646857833992e-08 5.06861102980063e-08
-0.15493963963964 7.67144037992483e-08 4.62201721468502e-08
-0.154875675675676 7.40481390929135e-08 4.21393994247926e-08
-0.154811711711712 7.12820138875702e-08 3.80350074800417e-08
-0.154747747747748 6.81123133410802e-08 3.42121465436759e-08
-0.154683783783784 6.47098311592279e-08 3.05069020876289e-08
-0.15461981981982 6.11166703206168e-08 2.68841238163445e-08
-0.154555855855856 5.70622634510211e-08 2.36115280567784e-08
-0.154491891891892 5.27607585177306e-08 2.04857760463657e-08
-0.154427927927928 4.82010200327022e-08 1.75238127010944e-08
-0.154363963963964 4.32536690334004e-08 1.48523227623504e-08
-0.1543 3.79487083244787e-08 1.24446574122286e-08
-0.154236036036036 3.24449638050141e-08 1.01607923912569e-08
-0.154172072072072 2.64414844726723e-08 8.2690809544618e-09
-0.154108108108108 2.04378981416058e-08 6.34527915778645e-09
-0.154044144144144 1.39229483182115e-08 4.81902068666179e-09
-0.15398018018018 7.10684010701895e-09 3.5074999868012e-09
-0.153916216216216 0 2.39468675535727e-09
-0.153852252252252 7.56605709964404e-09 1.52830831965371e-09
-0.153788288288288 1.530686919096e-08 7.263816959486e-10
-0.153724324324324 2.33991314982992e-08 0
-0.15366036036036 3.18131600454492e-08 7.49519504234877e-10
-0.153596396396396 4.04488198877613e-08 1.57465182865011e-09
-0.153532432432432 4.9582848081837e-08 2.63742061567956e-09
-0.153468468468468 5.88884502962251e-08 3.86586964412603e-09
-0.153404504504504 6.86721866608072e-08 5.46252199281112e-09
-0.153340540540541 7.86537722498408e-08 7.27515022901995e-09
-0.153276576576577 8.89653545127204e-08 9.40617025233984e-09
-0.153212612612613 9.96264500619902e-08 1.188790088377e-08
-0.153148648648649 1.1060178130529e-07 1.47041656325161e-08
-0.153084684684685 1.2190445091753e-07 1.78758607536482e-08
-0.153020720720721 1.33461762191648e-07 2.13468598142988e-08
-0.152956756756757 1.4533251940752e-07 2.51766296438072e-08
-0.152892792792793 1.5762510307796e-07 2.94736384225094e-08
-0.152828828828829 1.70108274259877e-07 3.40331605981462e-08
-0.152764864864865 1.82899172142456e-07 3.89700816262721e-08
-0.152700900900901 1.96138232233205e-07 4.44251845421362e-08
-0.152636936936937 2.09508775846527e-07 5.0107016448418e-08
-0.152572972972973 2.23218140522079e-07 5.6218973776444e-08
-0.152509009009009 2.37338456165358e-07 6.28385687298252e-08
-0.152445045045045 2.5161650761491e-07 6.97305587376232e-08
-0.152381081081081 2.66303857150312e-07 7.71445350979045e-08
-0.152317117117117 2.81219374702503e-07 8.49135362727668e-08
-0.152253153153153 2.96348941212321e-07 9.30310616158657e-08
-0.152189189189189 3.118169848496e-07 1.01625595794207e-07
-0.152125225225225 3.27644903041144e-07 1.10726124037673e-07
-0.152061261261261 3.43658061392335e-07 1.20170096230825e-07
-0.151997297297297 3.59960686726706e-07 1.30066894673167e-07
-0.151933333333333 3.76505042617464e-07 1.40377583096811e-07
-0.151869369369369 3.93312307804988e-07 1.51130649670325e-07
-0.151805405405405 4.10457269307535e-07 1.62407393277964e-07
-0.151741441441441 4.27667215661218e-07 1.73947567649992e-07
-0.151677477477477 4.45290473695086e-07 1.8610141661017e-07
-0.151613513513514 4.63122550574281e-07 1.98675631238013e-07
-0.15154954954955 4.81164481817827e-07 2.11678906619045e-07
-0.151485585585586 4.99284653292315e-07 2.24989019179107e-07
-0.151421621621622 5.17812854777775e-07 2.38939121297456e-07
-0.151357657657658 5.36524904798314e-07 2.53315708266479e-07
-0.151293693693694 5.55408787029719e-07 2.68114495981967e-07
-0.15122972972973 5.74431044010745e-07 2.83309944263645e-07
-0.151165765765766 5.93857270421416e-07 2.99172454136066e-07
-0.151101801801802 6.13344614877974e-07 3.15370310404212e-07
-0.151037837837838 6.32962328321285e-07 3.31979433593952e-07
-0.150973873873874 6.52943820951445e-07 3.49238545003197e-07
-0.15090990990991 6.72923921739689e-07 3.66793132426208e-07
-0.150845945945946 6.93095004717049e-07 3.848411272352e-07
-0.150781981981982 7.13385179497105e-07 4.03318452311769e-07
-0.150718018018018 7.33843664080702e-07 4.2228107551134e-07
-0.150654054054054 7.54463622044534e-07 4.41729292895618e-07
-0.15059009009009 7.7521828115017e-07 4.61643508027799e-07
-0.150526126126126 7.96005946963303e-07 4.81929575534104e-07
-0.150462162162162 8.16945216847208e-07 5.02712046825944e-07
-0.150398198198198 8.37992467514393e-07 5.23954259329198e-07
-0.150334234234234 8.59179037947112e-07 5.45693921336703e-07
-0.15027027027027 8.80297992848223e-07 5.67731728607069e-07
-0.150206306306306 9.0158939861393e-07 5.90312640750746e-07
-0.150142342342342 9.22940306546791e-07 6.13330531609706e-07
-0.150078378378378 9.4436907929799e-07 6.36809693462675e-07
-0.150014414414414 9.65813794951216e-07 6.60694400345396e-07
-0.14995045045045 9.87214265322076e-07 6.84930460950533e-07
-0.149886486486487 1.00859223340131e-06 7.09545045727828e-07
-0.149822522522523 1.03016709386797e-06 7.3476194614357e-07
-0.149758558558559 1.05162590673515e-06 7.60274878577465e-07
-0.149694594594595 1.07304752142885e-06 7.8616735194818e-07
-0.149630630630631 1.09456087652349e-06 8.12572623294568e-07
-0.149566666666667 1.11591458288412e-06 8.39244990743224e-07
-0.149502702702703 1.13736183990734e-06 8.664410934007e-07
-0.149438738738739 1.1585600375727e-06 8.93823878749263e-07
-0.149374774774775 1.17973480912019e-06 9.21622128938745e-07
-0.149310810810811 1.20088799336701e-06 9.49841489910696e-07
-0.149246846846847 1.22191314524225e-06 9.78379460798253e-07
-0.149182882882883 1.24271089278392e-06 1.00714031106626e-06
-0.149118918918919 1.26363679866501e-06 1.03648150908567e-06
-0.149054954954955 1.28436824839176e-06 1.06608433143338e-06
-0.148990990990991 1.30483697768832e-06 1.09588325904853e-06
-0.148927027027027 1.32522452834356e-06 1.1260615558249e-06
-0.148863063063063 1.34535362953819e-06 1.15644448288348e-06
-0.148799099099099 1.36537032487448e-06 1.18717937558609e-06
-0.148735135135135 1.38512929864437e-06 1.21812275221039e-06
-0.148671171171171 1.40476955727504e-06 1.24941436049902e-06
-0.148607207207207 1.42400359850427e-06 1.28076826514906e-06
-0.148543243243243 1.44310807700617e-06 1.31246088329447e-06
-0.148479279279279 1.46193497235373e-06 1.34434473990909e-06
-0.148415315315315 1.48055602697951e-06 1.37649123118157e-06
-0.148351351351351 1.49878386076694e-06 1.4087129073166e-06
-0.148287387387387 1.51691160009039e-06 1.44130134659135e-06
-0.148223423423423 1.53452476761747e-06 1.47384179157916e-06
-0.148159459459459 1.55196046102689e-06 1.50666898969006e-06
-0.148095495495495 1.56899881269455e-06 1.53956158878492e-06
-0.148031531531532 1.5856208036261e-06 1.57249824733787e-06
-0.147967567567568 1.60199964895278e-06 1.60564908226061e-06
-0.147903603603604 1.61792419721117e-06 1.63880022865342e-06
-0.14783963963964 1.63347598305013e-06 1.67202950639898e-06
-0.147775675675676 1.64869298091106e-06 1.70537085651771e-06
-0.147711711711712 1.6632972860375e-06 1.73854250041458e-06
-0.147647747747748 1.67754265252993e-06 1.77179289975539e-06
-0.147583783783784 1.69144272004993e-06 1.80513042458876e-06
-0.14751981981982 1.70486272140623e-06 1.83841484453234e-06
-0.147455855855856 1.71766104695847e-06 1.87149862592538e-06
-0.147391891891892 1.73003268694365e-06 1.90456981214292e-06
-0.147327927927928 1.74195090412393e-06 1.93759462992856e-06
-0.147263963963964 1.75330825777913e-06 1.97045825044667e-06
-0.1472 1.76419930672887e-06 2.00324704316964e-06
-0.147136036036036 1.77442333590668e-06 2.03575206503627e-06
-0.147072072072072 1.78415678563039e-06 2.06814046263146e-06
-0.147008108108108 1.79341871477825e-06 2.10042174637825e-06
-0.146944144144144 1.80198277129783e-06 2.13235984780501e-06
-0.14688018018018 1.80993565310475e-06 2.16403078485521e-06
-0.146816216216216 1.81741198495422e-06 2.19555793080935e-06
-0.146752252252252 1.82402280607087e-06 2.22654123920675e-06
-0.146688288288288 1.83025216725896e-06 2.25745199756105e-06
-0.146624324324324 1.8356965974231e-06 2.2878745856235e-06
-0.14656036036036 1.84039375932352e-06 2.31783339919647e-06
-0.146496396396396 1.84459938614018e-06 2.34757010527858e-06
-0.146432432432432 1.84799593945968e-06 2.37675323784571e-06
-0.146368468468468 1.85080407613184e-06 2.40558833099532e-06
-0.146304504504504 1.85289206310067e-06 2.43392838396368e-06
-0.146240540540541 1.8542264157072e-06 2.46172396167815e-06
-0.146176576576577 1.85480458129904e-06 2.48895596301661e-06
-0.146112612612613 1.85468341068786e-06 2.51566405946506e-06
-0.146048648648649 1.85388521229082e-06 2.54185285247009e-06
-0.145984684684685 1.85222036811008e-06 2.56731465903083e-06
-0.145920720720721 1.84976810126958e-06 2.59210978554652e-06
-0.145856756756757 1.84676199908023e-06 2.61645218888545e-06
-0.145792792792793 1.84273397448781e-06 2.63985425588888e-06
-0.145728828828829 1.83800718438262e-06 2.66261827937332e-06
-0.145664864864865 1.8325466053941e-06 2.68468814619126e-06
-0.145600900900901 1.82628151779689e-06 2.70597150631214e-06
-0.145536936936937 1.81900625613327e-06 2.72624060551724e-06
-0.145472972972973 1.81118606207957e-06 2.74593744598414e-06
-0.145409009009009 1.80235116738151e-06 2.764569268369e-06
-0.145345045045045 1.79278088979691e-06 2.78239119606311e-06
-0.145281081081081 1.78254298580562e-06 2.79944642408473e-06
-0.145217117117117 1.7712367627869e-06 2.81530952081447e-06
-0.145153153153153 1.75923349081732e-06 2.83032585655086e-06
-0.145089189189189 1.74635135701143e-06 2.84428762002345e-06
-0.145025225225225 1.73246655058892e-06 2.85704442280336e-06
-0.144961261261261 1.71807404830418e-06 2.86906368590389e-06
-0.144897297297297 1.70266869087936e-06 2.8798129251107e-06
-0.144833333333333 1.68643487163919e-06 2.8894482000625e-06
-0.144769369369369 1.66933054722889e-06 2.89789880988695e-06
-0.144705405405405 1.65132394048384e-06 2.90510383551145e-06
-0.144641441441441 1.63250226019455e-06 2.91112080279367e-06
-0.144577477477477 1.61304324729329e-06 2.91609726734479e-06
-0.144513513513514 1.59273784014551e-06 2.91979380406193e-06
-0.14444954954955 1.57146470728346e-06 2.92205823953836e-06
-0.144385585585586 1.5494474411774e-06 2.92308271095858e-06
-0.144321621621622 1.52684302309861e-06 2.92299241800782e-06
-0.144257657657658 1.50309428517749e-06 2.9211984781225e-06
-0.144193693693694 1.47868202140558e-06 2.91814901717555e-06
-0.14412972972973 1.45349894488816e-06 2.9137041196591e-06
-0.144065765765766 1.42748491539322e-06 2.90777069970073e-06
-0.144001801801802 1.40092138534329e-06 2.90059681633017e-06
-0.143937837837838 1.37337770558759e-06 2.89171858307415e-06
-0.143873873873874 1.34520452067195e-06 2.88145277912605e-06
-0.14380990990991 1.31630070602788e-06 2.86966448702052e-06
-0.143745945945946 1.28660839368836e-06 2.85626187917071e-06
-0.143681981981982 1.25643651001937e-06 2.84151963384214e-06
-0.143618018018018 1.22543835269622e-06 2.82505705612128e-06
-0.143554054054054 1.19376734804653e-06 2.80699329909977e-06
-0.14349009009009 1.16163933947945e-06 2.78750991505971e-06
-0.143426126126126 1.12856295149642e-06 2.76608161304757e-06
-0.143362162162162 1.09518242961533e-06 2.7433182917565e-06
-0.143298198198198 1.061195348977e-06 2.71888374967581e-06
-0.143234234234234 1.02665870644479e-06 2.69280122719255e-06
-0.14317027027027 9.91375784842163e-07 2.66484058844963e-06
-0.143106306306306 9.55844869541041e-07 2.63546669155006e-06
-0.143042342342342 9.19746287269477e-07 2.6043271189943e-06
-0.142978378378378 8.83216633570599e-07 2.57152592201554e-06
-0.142914414414414 8.4622172216211e-07 2.53699689023871e-06
-0.14285045045045 8.0896084347359e-07 2.50090770960547e-06
-0.142786486486486 7.71221345226e-07 2.46301485414563e-06
-0.142722522522523 7.3318406828727e-07 2.4234687768374e-06
-0.142658558558559 6.94944821017993e-07 2.38233563659139e-06
-0.142594594594595 6.56326832344015e-07 2.3394098841388e-06
-0.142530630630631 6.17587114983396e-07 2.29492044293319e-06
-0.142466666666667 5.78650327748092e-07 2.2487649196674e-06
-0.142402702702703 5.39565044102082e-07 2.20096578792569e-06
-0.142338738738739 5.00368506926254e-07 2.15153526856632e-06
-0.142274774774775 4.61089837330309e-07 2.10047862082758e-06
-0.142210810810811 4.21842539944546e-07 2.04788669925358e-06
-0.142146846846847 3.82537880891436e-07 1.99364951329214e-06
-0.142082882882883 3.43258270892084e-07 1.93782957758369e-06
-0.142018918918919 3.04140978127701e-07 1.88054575612546e-06
-0.141954954954955 2.65044167573412e-07 1.82163949735654e-06
-0.141890990990991 2.26372877991192e-07 1.7615006604617e-06
-0.141827027027027 1.87724816081314e-07 1.6997138060936e-06
-0.141763063063063 1.49503414599024e-07 1.63667088969492e-06
-0.141699099099099 1.11516101748265e-07 1.57217003402229e-06
-0.141635135135135 7.38799804171285e-08 1.50632106017644e-06
-0.141571171171171 3.66891163676264e-08 1.43921297879549e-06
-0.141507207207207 0 1.3708995657317e-06
-0.141443243243243 3.62213276954295e-08 1.30134661325653e-06
-0.141379279279279 7.18413103732841e-08 1.23068994357584e-06
-0.141315315315315 1.06735430944506e-07 1.15905901978128e-06
-0.141251351351351 1.41270260258365e-07 1.08609512707332e-06
-0.141187387387387 1.74807659078523e-07 1.01244693466575e-06
-0.141123423423423 2.0761648609881e-07 9.37859368267949e-07
-0.141059459459459 2.39572559955527e-07 8.62473457344399e-07
-0.140995495495496 2.70781313180263e-07 7.86203953473773e-07
-0.140931531531532 3.01004509790442e-07 7.09312609138837e-07
-0.140867567567568 3.30254955733864e-07 6.31813725991075e-07
-0.140803603603604 3.58508908881097e-07 5.53761804306729e-07
-0.14073963963964 3.85721883509648e-07 4.7523587148247e-07
-0.140675675675676 4.11687713711983e-07 3.96480514984019e-07
-0.140611711711712 4.36673377558136e-07 3.17271310314112e-07
-0.140547747747748 4.60344134223852e-07 2.37989595627702e-07
-0.140483783783784 4.82849517158362e-07 1.58536813968853e-07
-0.14041981981982 5.03950096247441e-07 7.92077031843673e-08
-0.140355855855856 5.23708025159012e-07 0
-0.140291891891892 5.42180567569225e-07 7.9079033401517e-08
-0.140227927927928 5.59170747518632e-07 1.57763187808422e-07
-0.140163963963964 5.74722404863767e-07 2.36022167446762e-07
-0.1401 5.88874494707191e-07 3.13815832768481e-07
-0.140036036036036 6.0137725501326e-07 3.90810314513753e-07
-0.139972072072072 6.12352827488924e-07 4.67038436507122e-07
-0.139908108108108 6.21723300275273e-07 5.42327768890307e-07
-0.139844144144144 6.29565403011401e-07 6.16655191287148e-07
-0.13978018018018 6.35788592639749e-07 6.89824961981547e-07
-0.139716216216216 6.40330256924545e-07 7.61663836500997e-07
-0.139652252252252 6.43158951869588e-07 8.32024259612194e-07
-0.139588288288288 6.44309411572637e-07 9.00819340598121e-07
-0.139524324324324 6.43866567307195e-07 9.68006858797217e-07
-0.13946036036036 6.41634913864149e-07 1.0332586677112e-06
-0.139396396396396 6.37888467295685e-07 1.09671057476508e-06
-0.139332432432432 6.32438338910455e-07 1.15803006517193e-06
-0.139268468468468 6.2524540272441e-07 1.21702894533636e-06
-0.139204504504505 6.16447945120151e-07 1.27369106609193e-06
-0.139140540540541 6.06163508426908e-07 1.32797429286344e-06
-0.139076576576577 5.94140113652765e-07 1.37946188676921e-06
-0.139012612612613 5.80679262024434e-07 1.42828556222469e-06
-0.138948648648649 5.6564076967522e-07 1.47413061050424e-06
-0.138884684684685 5.49034577709176e-07 1.51682786269023e-06
-0.138820720720721 5.31205017208965e-07 1.55653819339475e-06
-0.138756756756757 5.11947085173325e-07 1.59286916813302e-06
-0.138692792792793 4.91411636013546e-07 1.62578047662812e-06
-0.138628828828829 4.6967041085646e-07 1.65514938160044e-06
-0.138564864864865 4.46894617250426e-07 1.6809497020739e-06
-0.138500900900901 4.22921040547051e-07 1.70281841902992e-06
-0.138436936936937 3.98191808195195e-07 1.72099591112288e-06
-0.138372972972973 3.72561612202624e-07 1.7351338225458e-06
-0.138309009009009 3.46158404334848e-07 1.74515634420866e-06
-0.138245045045045 3.19292628450855e-07 1.7511701714102e-06
-0.138181081081081 2.92063425376779e-07 1.75307148211402e-06
-0.138117117117117 2.64273029677473e-07 1.75046115698632e-06
-0.138053153153153 2.36459633428905e-07 1.74367857903366e-06
-0.137989189189189 2.08615321414361e-07 1.73252053766983e-06
-0.137925225225225 1.8080333442923e-07 1.7168595521946e-06
-0.137861261261261 1.53479366777807e-07 1.69696637954322e-06
-0.137797297297297 1.26639918506101e-07 1.67265944975037e-06
-0.137733333333333 1.00356503286697e-07 1.64384028903748e-06
-0.137669369369369 7.50726796507247e-08 1.61079175528259e-06
-0.137605405405405 5.08570330218311e-08 1.57343067257362e-06
-0.137541441441441 2.78438101900581e-08 1.53174100790083e-06
-0.137477477477477 6.63247326082091e-09 1.48599909952774e-06
-0.137413513513514 1.37352701717835e-08 1.43613055864332e-06
-0.13734954954955 3.15513191299887e-08 1.38240453199984e-06
-0.137285585585586 4.7367633546609e-08 1.32486598670032e-06
-0.137221621621622 6.09305215020006e-08 1.26367321825421e-06
-0.137157657657658 7.19083874551381e-08 1.19913467593077e-06
-0.137093693693694 8.01262282373139e-08 1.13143603819738e-06
-0.13702972972973 8.53109118278752e-08 1.06089311342032e-06
-0.136965765765766 8.75115602135963e-08 9.87533400045266e-07
-0.136901801801802 8.62261297081746e-08 9.11971579179283e-07
-0.136837837837838 8.14865411000058e-08 8.3432772315034e-07
-0.136773873873874 7.2960182659265e-08 7.55128271152401e-07
-0.13670990990991 6.0866522967214e-08 6.74393028766335e-07
-0.136645945945946 4.46281686385118e-08 5.92986436038717e-07
-0.136581981981982 2.43257779236357e-08 5.11166914309643e-07
-0.136518018018018 0 4.29288145918317e-07
-0.136454054054054 2.85857842757753e-08 3.48040283619603e-07
-0.13639009009009 6.13504469925865e-08 2.67861809746108e-07
-0.136326126126126 9.82715950878383e-08 1.89329647285644e-07
-0.136262162162162 1.39395597969013e-07 1.13225265910383e-07
-0.136198198198198 1.84341761559036e-07 4.06664486792741e-08
-0.136134234234234 2.33093514251115e-07 3.38590072288689e-08
-0.13607027027027 2.85426440616431e-07 9.87709673573304e-08
-0.136006306306306 3.41159224725124e-07 1.60180704410686e-07
-0.135942342342342 3.99897593738802e-07 2.16440631442533e-07
-0.135878378378378 4.60946938032442e-07 2.67067831907502e-07
-0.135814414414414 5.24037114085256e-07 3.1116682960979e-07
-0.13575045045045 5.88469234222216e-07 3.4822102313369e-07
-0.135686486486487 6.53601925094749e-07 3.77598040826017e-07
-0.135622522522523 7.18725615256454e-07 3.98677311640967e-07
-0.135558558558559 7.82874099514659e-07 4.11044659898036e-07
-0.135494594594595 8.45005036109699e-07 4.14320952001792e-07
-0.135430630630631 9.04230726445586e-07 4.07943320932655e-07
-0.135366666666667 9.59248001748972e-07 3.91750417880425e-07
-0.135302702702703 1.00897161679766e-06 3.65367591608998e-07
-0.135238738738739 1.05197437168081e-06 3.28789301679611e-07
-0.135174774774775 1.08673913294831e-06 2.82154050683702e-07
-0.135110810810811 1.11183380147589e-06 2.25601380482414e-07
-0.135046846846847 1.12600454025068e-06 1.59216235268232e-07
-0.134982882882883 1.12739328395164e-06 8.3855329120307e-08
-0.134918918918919 1.11473564821552e-06 0
-0.134854954954955 1.08636297657851e-06 9.11874278399515e-08
-0.134790990990991 1.04100942981802e-06 1.88604129782891e-07
-0.134727027027027 9.77446606293406e-07 2.90765997583456e-07
-0.134663063063063 8.94846469016463e-07 3.96085981969033e-07
-0.134599099099099 7.9242559561044e-07 5.02424395816733e-07
-0.134535135135135 6.70117523669534e-07 6.07658167983488e-07
-0.134471171171171 5.28253268110218e-07 7.09249852491527e-07
-0.134407207207207 3.6793044160242e-07 8.04498402090985e-07
-0.134343243243243 1.90761247989455e-07 8.90164657731368e-07
-0.134279279279279 0 9.63476562092271e-07
-0.134215315315315 2.00209670570245e-07 1.02126083548641e-06
-0.134151351351351 4.04310670075759e-07 1.06036818547249e-06
-0.134087387387387 6.05071335662583e-07 1.07786627583144e-06
-0.134023423423423 7.93473856873655e-07 1.07113431125695e-06
-0.133959459459459 9.58361446940487e-07 1.03827886063266e-06
-0.133895495495496 1.0863904805618e-06 9.7836531666512e-07
-0.133831531531532 1.16240695452703e-06 8.91402620054172e-07
-0.133767567567568 1.16933588281231e-06 7.79072515512369e-07
-0.133703603603604 1.08867521488086e-06 6.45224306653474e-07
-0.13363963963964 9.01901634456877e-07 4.95990425958736e-07
-0.133575675675676 5.92766948412239e-07 3.3981854244192e-07
-0.133511711711712 1.51251785515431e-07 1.8865466437722e-07
-0.133447747747748 4.34002263271883e-07 5.67998956699123e-08
-0.133383783783784 1.13447808749714e-06 4.09383110381481e-08
-0.13331981981982 1.91095123195762e-06 8.73732340816331e-08
-0.133255855855856 2.66980585982758e-06 7.31396154674012e-08
-0.133191891891892 3.24297697762431e-06 0
-0.133127927927928 3.34561607776333e-06 1.03822169916485e-07
-0.133063963963964 2.51196308538396e-06 1.59606793238381e-07
-0.133 0 0


==> PQRAAA/err_delay_140.dat <==
-10 0 0
-9.97997997997998 0 1.03468457959911e-07
-9.95995995995996 3.93413214152155e-09 0
-9.93993993993994 3.21501867507475e-09 9.77548277362009e-08
-9.91991991991992 0 1.49489190084157e-07
-9.8998998998999 1.98708484092834e-09 1.71414240115755e-07
-9.87987987987988 1.55843004385404e-09 1.68174357369942e-07
-9.85985985985986 1.83418020479263e-09 1.33553113677098e-07
-9.83983983983984 2.49036470909662e-09 7.18106786691912e-08
-9.81981981981982 0 0
-9.7997997997998 6.18264967466246e-09 6.1505225812196e-08
-9.77977977977978 1.45485102499405e-08 9.82331297875256e-08
-9.75975975975976 2.24067460808451e-08 1.059469312804e-07
-9.73973973973974 2.70852135875002e-08 8.98559000074121e-08
-9.71971971971972 2.70150535950959e-08 6.0456313885057e-08
-9.6996996996997 2.23143633313154e-08 2.83252604899143e-08
-9.67967967967968 1.47475380692765e-08 0
-9.65965965965966 7.30499333413263e-09 2.32449878691779e-08
-9.63963963963964 3.99048301871052e-09 4.28102975897627e-08
-9.61961961961962 3.51874007985835e-09 5.87265858039405e-08
-9.5995995995996 0 6.85543784486905e-08
-9.57957957957958 7.0266142900135e-09 6.94497431775927e-08
-9.55955955955956 1.58367575915796e-08 6.04111315719977e-08
-9.53953953953954 2.41063893024437e-08 4.31200133374181e-08
-9.51951951951952 2.97441298500779e-08 2.14193104122946e-08
-9.4994994994995 3.14844061065393e-08 0
-9.47947947947948 2.91751002478001e-08 1.70760107215151e-08
-9.45945945945946 2.37236246053356e-08 2.74937150032728e-08
-9.43943943943944 1.67568654201632e-08 3.11066852247769e-08
-9.41941941941942 1.01260072622653e-08 2.95272736687656e-08
-9.3993993993994 5.38984555603986e-09 2.49506503615754e-08
-9.37937937937938 3.05116754191653e-09 1.86875989350225e-08
-9.35935935935936 1.66460288289327e-09 1.0576025079142e-08
-9.33933933933934 0 0
-9.31931931931932 1.4842955086433e-09 1.2703348893174e-08
-9.2992992992993 1.7496919520857e-09 2.58330299882028e-08
-9.27927927927928 0 3.68575667340086e-08
-9.25925925925926 3.93535765261448e-09 4.33078879628096e-08
-9.23923923923924 9.49872152888224e-09 4.36056657885549e-08
-9.21921921921922 1.55398786677198e-08 3.75828848709633e-08
-9.1991991991992 2.06390112539712e-08 2.65739382953441e-08
-9.17917917917918 2.35410422610422e-08 1.30692606491638e-08
-9.15915915915916 2.36325606657245e-08 0
-9.13913913913914 2.1463126560144e-08 1.02649799838298e-08
-9.11911911911912 1.93259270160247e-08 1.7211669063439e-08
-9.0990990990991 2.05438770176315e-08 2.34559706950277e-08
-9.07907907907908 2.53089848184149e-08 3.33545823043492e-08
-9.05905905905906 3.04781845476088e-08 4.80771054745878e-08
-9.03903903903904 3.33289107410658e-08 6.49988427026168e-08
-9.01901901901902 3.24713989997622e-08 8.04623838498314e-08
-8.998998998999 2.76785735354495e-08 9.1273657550405e-08
-8.97897897897898 1.96780498269112e-08 9.53258725009278e-08
-8.95895895895896 9.8772945263304e-09 9.18925489820393e-08
-8.93893893893894 0 8.1645835298497e-08
-8.91891891891892 8.31943999348175e-09 6.64127242866569e-08
-8.8988988988989 1.3910191036396e-08 4.87308579544141e-08
-8.87887887887888 1.63394705735599e-08 3.13058125575536e-08
-8.85885885885886 1.60402560100893e-08 1.64855342325056e-08
-8.83883883883884 1.42405894228981e-08 5.85352431357126e-09
-8.81881881881882 1.24751502306627e-08 0
-8.7987987987988 1.135141706936e-08 1.60158473710031e-09
-8.77877877877878 9.78834042259971e-09 2.0016232432658e-09
-8.75875875875876 6.25252884347054e-09 5.35501524698456e-09
-8.73873873873874 0 9.30702971564756e-09
-8.71871871871872 8.72831161094651e-09 1.21581849787149e-08
-8.6986986986987 1.89183414648752e-08 1.30226128468057e-08
-8.67867867867868 2.90971950226202e-08 1.16785291831571e-08
-8.65865865865866 3.76883992852736e-08 8.49785464698847e-09
-8.63863863863864 4.33621362487677e-08 4.27737440734954e-09
-8.61861861861862 4.53282185142305e-08 0
-8.5985985985986 4.35304210009282e-08 3.41897036416424e-09
-8.57857857857858 3.87254400196999e-08 5.34614008588923e-09
-8.55855855855856 3.24496565973708e-08 5.5635604735964e-09
-8.53853853853854 2.67982189996527e-08 4.30058900829464e-09
-8.51851851851852 2.35677318736903e-08 2.16576872310198e-09
-8.4984984984985 2.26231598119073e-08 0
-8.47847847847848 2.19147421288124e-08 1.31452850566368e-09
-8.45845845845846 1.95625283921133e-08 1.05483402707391e-09
-8.43843843843844 1.48483331383473e-08 1.2644244111523e-09
-8.41841841841842 8.0371780196225e-09 5.53186770308995e-09
-8.3983983983984 0 1.14038989324126e-08
-8.37837837837838 8.12624149332758e-09 1.80792366846596e-08
-8.35835835835836 1.52290931058939e-08 2.45305368403629e-08
-8.33833833833834 2.04507932315222e-08 2.96714183906576e-08
-8.31831831831832 2.33394621361096e-08 3.2551353375132e-08
-8.2982982982983 2.3908317894636e-08 3.2537101835827e-08
-8.27827827827828 2.26013146839146e-08 2.94494137642525e-08
-8.25825825825826 2.01696749566731e-08 2.36297164599504e-08
-8.23823823823824 1.74559133866569e-08 1.59212163788488e-08
-8.21821821821822 1.508345312888e-08 7.56172135360298e-09
-8.1981981981982 1.31675578368969e-08 0
-8.17817817817818 1.13461037020669e-08 5.33859440371505e-09
-8.15815815815816 9.17015702578911e-09 7.30124964379466e-09
-8.13813813813814 6.44203501350544e-09 5.23811966477042e-09
-8.11811811811812 3.27718892727176e-09 1.3373932954582e-09
-8.0980980980981 0 1.06248448641419e-08
-8.07807807807808 2.99690135840893e-09 2.23353393215877e-08
-8.05805805805806 5.37252122044061e-09 3.44929599730461e-08
-8.03803803803804 6.91665380007107e-09 4.52103003858909e-08
-8.01801801801802 7.58275489131499e-09 5.27526069108286e-08
-7.997997997998 7.47738338608712e-09 5.58342412513356e-08
-7.97797797797798 6.81537921200172e-09 5.38564824741391e-08
-7.95795795795796 5.85384858747199e-09 4.70363930960013e-08
-7.93793793793794 4.8206258696503e-09 3.63985459887932e-08
-7.91791791791792 3.85733540824205e-09 2.3625450064399e-08
-7.8978978978979 3.00325452821954e-09 1.07880801179807e-08
-7.87787787787788 2.23400710417783e-09 0
-7.85785785785786 1.52511254296604e-09 6.94742893439855e-09
-7.83783783783784 8.88464747851912e-10 8.91316669294678e-09
-7.81781781781782 3.65693669071651e-10 5.73170570134249e-09
-7.7977977977978 0 3.86436485827466e-09
-7.77777777777778 1.89292961825999e-10 1.46856897063549e-08
-7.75775775775776 2.18081599529587e-10 2.73928295591382e-08
-7.73773773773774 1.33580834047853e-10 3.91911431403529e-08
-7.71771771771772 0 4.78833478869772e-08
-7.6976976976977 1.19205305398004e-10 5.17982293831667e-08
-7.67767767767768 1.75232409506656e-10 5.00475616560058e-08
-7.65765765765766 1.39430603470018e-10 4.26737155425343e-08
-7.63763763763764 0 3.06432530521486e-08
-7.61761761761762 2.44799359131357e-10 1.56850319984512e-08
-7.5975975975976 5.89417458027484e-10 0
-7.57757757757758 1.01555815719649e-09 1.41085899993163e-08
-7.55755755755756 1.48286181024884e-09 2.46250990070059e-08
-7.53753753753754 1.92430507022151e-09 3.01764791890999e-08
-7.51751751751752 2.252554010326e-09 3.03286900490801e-08
-7.4974974974975 2.3767872581583e-09 2.59116427692332e-08
-7.47747747747748 2.22476859725271e-09 1.98810953462912e-08
-7.45745745745746 1.76225464197037e-09 1.89650845803651e-08
-7.43743743743744 1.00238230512133e-09 2.64292318590972e-08
-7.41741741741742 0 3.63849628021893e-08
-7.3973973973974 1.16864302855654e-09 4.44075983009568e-08
-7.37737737737738 2.43323056244293e-09 4.84629201598865e-08
-7.35735735735736 3.74784963347592e-09 4.77938676388536e-08
-7.33733733733734 5.08318420695252e-09 4.25742675428205e-08
-7.31731731731732 6.38902432363301e-09 3.37061144914006e-08
-7.2972972972973 7.54982045845293e-09 2.25860129068833e-08
-7.27727727727728 8.36741964773575e-09 1.0831437057236e-08
-7.25725725725726 8.58741338472964e-09 0
-7.23723723723724 7.95973550596075e-09 8.65699004452898e-09
-7.21721721721722 6.31161900161824e-09 1.43722197484858e-08
-7.1971971971972 3.61080206692392e-09 1.69525307208767e-08
-7.17717717717718 0 1.67848323087799e-08
-7.15715715715716 4.21213278890762e-09 1.47862426202083e-08
-7.13713713713714 8.61385649430083e-09 1.2325072747447e-08
-7.11711711711712 1.28110461675903e-08 1.09093609842659e-08
-7.0970970970971 1.65985242081729e-08 1.10825611484142e-08
-7.07707707707708 2.01394903884899e-08 1.18445479294607e-08
-7.05705705705706 2.40224985602313e-08 1.20357721755726e-08
-7.03703703703704 2.89969209000012e-08 1.11645364316916e-08
-7.01701701701702 3.54383858477249e-08 9.28708915386225e-09
-6.996996996997 4.30188553493094e-08 6.76915698668865e-09
-6.97697697697698 5.08278210399473e-08 4.09724179854618e-09
-6.95695695695696 5.76916474064054e-08 1.73186205875811e-09
-6.93693693693694 6.2463256821413e-08 0
-6.91691691691692 6.42420203442753e-08 9.73720417982535e-10
-6.8968968968969 6.2531683334922e-08 1.3140072372835e-09
-6.87687687687688 5.73320567988856e-08 1.44212088685388e-09
-6.85685685685686 4.91542033139716e-08 1.85627373593713e-09
-6.83683683683684 3.89544220665869e-08 2.51594647995004e-09
-6.81681681681682 2.79939049793862e-08 3.07983560222207e-09
-6.7967967967968 1.76415848495221e-08 3.32316227485421e-09
-6.77677677677678 9.14013187858192e-09 3.17935408646552e-09
-6.75675675675676 3.31629274352951e-09 2.70798196082569e-09
-6.73673673673674 0 2.05022491408254e-09
-6.71671671671672 2.86523979790316e-09 1.37336138655117e-09
-6.6966966966967 7.38748109924334e-09 8.0684999528775e-10
-6.67667667667668 1.35274433475099e-08 3.77495682949079e-10
-6.65665665665666 2.02053767573992e-08 0
-6.63663663663664 2.61415342626421e-08 4.11907770931227e-10
-6.61661661661662 3.01973885297898e-08 8.48096578625055e-10
-6.5965965965966 3.15906058784589e-08 1.22510620324366e-09
-6.57657657657658 3.00295792811216e-08 1.44788999386264e-09
-6.55655655655656 2.57573214479922e-08 1.45542432611176e-09
-6.53653653653654 1.94994387177997e-08 1.24334136432683e-09
-6.51651651651652 1.23257193984742e-08 8.65062940447236e-10
-6.4964964964965 5.44961339990691e-09 4.14975777095825e-10
-6.47647647647648 0 0
-6.45645645645646 3.19985184256087e-09 2.91668619462271e-10
-6.43643643643644 3.84303602028334e-09 4.1550882534796e-10
-6.41641641641642 2.69481201369224e-09 3.81762718498546e-10
-6.3963963963964 4.1705887124368e-09 2.48862786171532e-10
-6.37637637637638 8.77109818113356e-09 9.94613585537183e-11
-6.35635635635636 1.35360201502525e-08 0
-6.33633633633634 1.7030416567066e-08 6.28010022959882e-11
-6.31631631631632 1.83057790561695e-08 1.48249324401094e-10
-6.2962962962963 1.68930935279298e-08 1.84022832835638e-10
-6.27627627627628 1.2876250405156e-08 0
-6.25625625625626 6.88669419756645e-09 6.01011716852408e-10
-6.23623623623624 0 1.78555054197758e-09
-6.21621621621622 6.45287190509814e-09 3.62982877945963e-09
-6.1961961961962 1.11281229691702e-08 6.06969869623185e-09
-6.17617617617618 1.29227482327239e-08 8.87451900959682e-09
-6.15615615615616 1.11932109582789e-08 1.16557098011134e-08
-6.13613613613614 5.89955654134015e-09 1.39147013964893e-08
-6.11611611611612 2.39585393420474e-09 1.51274261018114e-08
-6.0960960960961 1.24583250583201e-08 1.4856840124417e-08
-6.07607607607608 2.28055413528049e-08 1.28892383062322e-08
-6.05605605605606 3.17600639841116e-08 9.45107577124173e-09
-6.03603603603604 3.7821115595137e-08 6.06169497885836e-09
-6.01601601601602 3.99221709669207e-08 7.40179122948372e-09
-5.995995995996 3.76319565645339e-08 1.26582815195117e-08
-5.97597597597598 3.12498646029048e-08 1.79288055178488e-08
-5.95595595595596 2.17749339801469e-08 2.15868305637253e-08
-5.93593593593594 1.07494200676596e-08 2.27213671751224e-08
-5.91591591591592 0 2.087510024558e-08
-5.8958958958959 8.68253603385475e-09 1.6068906926963e-08
-5.87587587587588 1.38748078945566e-08 8.8059096259003e-09
-5.85585585585586 1.48217240763574e-08 0
-5.83583583583584 1.1743024003171e-08 9.17857593414762e-09
-5.81581581581582 6.9614718876326e-09 1.75270411645161e-08
-5.7957957957958 9.22755407721973e-09 2.40769554443162e-08
-5.77577577577578 1.71095665106693e-08 2.83679264205942e-08
-5.75575575575576 2.37660366551539e-08 3.06703317523574e-08
-5.73573573573574 2.64677326474424e-08 3.20153138399598e-08
-5.71571571571572 2.36491861196612e-08 3.37378862481188e-08
-5.6956956956957 1.46932746816382e-08 3.64645756515356e-08
-5.67567567567568 0 3.94597697220004e-08
-5.65565565565566 1.90504427816924e-08 4.11204915770479e-08
-5.63563563563564 4.02901416224331e-08 3.98889289765726e-08
-5.61561561561562 6.11011414561321e-08 3.48290015877609e-08
-5.5955955955956 7.88616281755555e-08 2.58544500203098e-08
-5.57557557557558 9.14531377345091e-08 1.374403418085e-08
-5.55555555555556 9.77860726944402e-08 0
-5.53553553553554 9.8314994577445e-08 1.3426263530414e-08
-5.51551551551552 9.54725769511362e-08 2.45122471007616e-08
-5.4954954954955 9.35957757820798e-08 3.1611608053503e-08
-5.47547547547548 9.71561009757534e-08 3.39603850455646e-08
-5.45545545545546 1.0732499084561e-07 3.23289463329635e-08
-5.43543543543544 1.20992029292708e-07 2.99689619140772e-08
-5.41541541541542 1.33464143033665e-07 3.22483175486923e-08
-5.3953953953954 1.40836273462577e-07 4.07900087692245e-08
-5.37537537537538 1.40757393114324e-07 5.13934160186076e-08
-5.35535535535536 1.32479783305605e-07 5.9405835072267e-08
-5.33533533533534 1.16680640308111e-07 6.16466953263807e-08
-5.31531531531532 9.5150072203462e-08 5.64037963400662e-08
-5.2952952952953 7.03592923804642e-08 4.34143690080329e-08
-5.27527527527528 4.49332668970856e-08 2.38239317948346e-08
-5.25525525525526 2.10723273534994e-08 0
-5.23523523523524 0 2.48298341346853e-08
-5.21521521521522 1.83985933564407e-08 4.70838873162828e-08
-5.1951951951952 3.54418400897332e-08 6.34068007085375e-08
-5.17517517517518 5.27969221125794e-08 7.12357873678777e-08
-5.15515515515516 7.13263255479965e-08 6.92650522059437e-08
-5.13513513513514 9.05223434857379e-08 5.77511775962434e-08
-5.11511511511512 1.08788021792197e-07 3.87382888504196e-08
-5.0950950950951 1.24099961678535e-07 1.77568452459763e-08
-5.07507507507508 1.34629556442938e-07 2.0226038781282e-08
-5.05505505505506 1.39181138382309e-07 4.05334537969882e-08
-5.03503503503504 1.37436463783363e-07 5.64909796981908e-08
-5.01501501501502 1.30022016242078e-07 6.36085978493101e-08
-4.99499499499499 1.18417531612083e-07 6.03502972199754e-08
-4.97497497497497 1.04716232143917e-07 4.70717091331573e-08
-4.95495495495495 9.12193841150746e-08 2.58229045860629e-08
-4.93493493493493 7.98258491557937e-08 0
-4.91491491491491 7.13170155757635e-08 2.62032488920085e-08
-4.89489489489489 6.50380685900485e-08 4.84763031450768e-08
-4.87487487487487 5.94634925085886e-08 6.31010041610595e-08
-4.85485485485485 5.32038235615323e-08 6.75774111684993e-08
-4.83483483483483 4.56109837196816e-08 6.10756826664453e-08
-4.81481481481481 3.68121701161998e-08 4.47083947411196e-08
-4.79479479479479 2.74570389100807e-08 2.23116760494588e-08
-4.77477477477477 1.84100992777555e-08 1.61771100293929e-08
-4.75475475475475 1.04870617949226e-08 3.97672343171119e-08
-4.73473473473473 4.26854852636676e-09 6.16261987919157e-08
-4.71471471471471 0 7.53537821688659e-08
-4.69469469469469 2.42607474935489e-09 7.84279359553441e-08
-4.67467467467467 3.41596882791885e-09 7.0326082439539e-08
-4.65465465465465 3.551282146398e-09 5.24025331816124e-08
-4.63463463463463 3.36882064006208e-09 2.76139377674601e-08
-4.61461461461461 3.08107784678772e-09 0
-4.59459459459459 2.53750660883422e-09 2.60230215293625e-08
-4.57457457457457 1.52378093618488e-09 4.64578164563561e-08
-4.55455455455455 0 5.85135452872779e-08
-4.53453453453453 1.8710225690159e-09 6.13455681172989e-08
-4.51451451451451 3.79442350669059e-09 5.68685831900151e-08
-4.49449449449449 5.43737090011203e-09 5.08593290953266e-08
-4.47447447447447 6.51708172082558e-09 5.20584758554022e-08
-4.45445445445445 6.86680899382386e-09 6.29955310691484e-08
-4.43443443443443 6.46984353464927e-09 7.66735344213422e-08
-4.41441441441441 5.4579543039053e-09 8.57926749946322e-08
-4.39439439439439 4.07735440006853e-09 8.60829895290902e-08
-4.37437437437437 2.63056473653887e-09 7.59863616674545e-08
-4.35435435435435 1.40263464422159e-09 5.62624006506001e-08
-4.33433433433433 5.62109966399692e-10 2.95904182887815e-08
-4.31431431431431 0 0
-4.29429429429429 6.49036968217576e-10 2.78859970367071e-08
-4.27427427427427 1.55937761364926e-09 4.97367730132014e-08
-4.25425425425425 2.61555826607565e-09 6.24702824090144e-08
-4.23423423423423 3.58908292880687e-09 6.53447859570182e-08
-4.21421421421421 4.25306166938697e-09 6.15925821490264e-08
-4.19419419419419 4.44787972183934e-09 6.06134871125662e-08
-4.17417417417417 4.1185470769823e-09 7.33803208948316e-08
-4.15415415415415 3.32512432687866e-09 9.84096681457359e-08
-4.13413413413413 2.22654842486957e-09 1.26296461324412e-07
-4.11411411411411 1.04226534702128e-09 1.49233874760743e-07
-4.09409409409409 0 1.62135813697878e-07
-4.07407407407407 7.19631704834103e-10 1.62345814735762e-07
-4.05405405405405 1.0321196908138e-09 1.4953244728994e-07
-4.03403403403403 9.89578119052043e-10 1.25508710905676e-07
-4.01401401401401 8.24826798424924e-10 9.38262672035695e-08
-3.99399399399399 8.58257389860671e-10 5.9138968434048e-08
-3.97397397397397 9.70248222031109e-10 2.64026997833617e-08
-3.95395395395395 7.66477963996872e-10 0
-3.93393393393393 0 1.71728735942785e-08
-3.91391391391391 1.40714727240105e-09 2.48676692171859e-08
-3.89389389389389 3.37505365643624e-09 2.77396920008379e-08
-3.87387387387387 5.68149323943594e-09 3.64437945723574e-08
-3.85385385385385 7.99909993168658e-09 5.57951389270143e-08
-3.83383383383383 9.95407993003424e-09 8.03737734038106e-08
-3.81381381381381 1.1197801727154e-08 1.03902820541912e-07
-3.79379379379379 1.14790768159613e-08 1.21596638920971e-07
-3.77377377377377 1.07047636512446e-08 1.30256428897312e-07
-3.75375375375375 8.98134380643224e-09 1.28417350376897e-07
-3.73373373373373 6.64632739673133e-09 1.1639461040563e-07
-3.71371371371371 4.35763114508573e-09 9.61076425272921e-08
-3.69369369369369 3.30660285688753e-09 7.06753016347465e-08
-3.67367367367367 3.88347824258549e-09 4.38371460802704e-08
-3.65365365365365 4.48503509987043e-09 1.92863960960519e-08
-3.63363363363363 4.13462945619257e-09 0
-3.61361361361361 2.59722246828394e-09 1.23960087967276e-08
-3.59359359359359 0 1.8328663022386e-08
-3.57357357357357 3.29392279083004e-09 2.12414076166915e-08
-3.55355355355355 6.77342267761515e-09 2.69459417699188e-08
-3.53353353353353 9.87626879127346e-09 3.75851833442106e-08
-3.51351351351351 1.20924154489492e-08 5.00537987920653e-08
-3.49349349349349 1.30595359400282e-08 6.05611059877785e-08
-3.47347347347347 1.2635081956157e-08 6.63739632171502e-08
-3.45345345345345 1.09326107029239e-08 6.60351878643264e-08
-3.43343343343343 8.31756395738403e-09 5.93731541318112e-08
-3.41341341341341 5.37203542390691e-09 4.73766465064193e-08
-3.39339339339339 2.87575071243047e-09 3.1915791882375e-08
-3.37337337337337 1.73629190854884e-09 1.53381379803846e-08
-3.35335335335335 1.36639230099439e-09 0
-3.33333333333333 0 1.21988108018657e-08
-3.31331331331331 2.89415094461833e-09 2.02229133459826e-08
-3.29329329329329 7.15750780787073e-09 2.42269111826097e-08
-3.27327327327327 1.22946218359952e-08 2.57494430756924e-08
-3.25325325325325 1.76104584795846e-08 2.73731788036217e-08
-3.23323323323323 2.23351315735444e-08 3.10167837233777e-08
-3.21321321321321 2.57535237720148e-08 3.61812383433586e-08
-3.19319319319319 2.73256864485171e-08 4.08474790032349e-08
-3.17317317317317 2.67796621514079e-08 4.3184337082932e-08
-3.15315315315315 2.41619974263684e-08 4.22123099468316e-08
-3.13313313313313 1.98393849564359e-08 3.78536489186343e-08
-3.11311311311311 1.44598475875775e-08 3.07810015755193e-08
-3.09309309309309 8.92532253237246e-09 2.21685813416719e-08
-3.07307307307307 4.685422849222e-09 1.33889656424168e-08
-3.05305305305305 4.36541010969466e-09 5.70382083076136e-09
-3.03303303303303 6.07896309046557e-09 0
-3.01301301301301 6.82613147459909e-09 3.38649083329867e-09
-2.99299299299299 6.16465888600731e-09 4.73136603370257e-09
-2.97297297297297 4.39638536214642e-09 4.82712753226807e-09
-2.95295295295295 2.11080021619053e-09 4.56209874175152e-09
-2.93293293293293 0 4.11581324505812e-09
-2.91291291291291 1.29864821800961e-09 2.81919409255596e-09
-2.89289289289289 1.34404357167139e-09 0
-2.87287287287287 0 4.47873622488047e-09
-2.85285285285285 2.50725049501449e-09 1.01689440602934e-08
-2.83283283283283 5.59481219138009e-09 1.6175413010532e-08
-2.81281281281281 8.39553271556841e-09 2.13803409464181e-08
-2.79279279279279 9.89355455646911e-09 2.47118117547056e-08
-2.77277277277277 9.13193007601146e-09 2.54071253640256e-08
-2.75275275275275 5.75313287257755e-09 2.32174717046613e-08
-2.73273273273273 5.7529881476017e-09 1.85067105492354e-08
-2.71271271271271 1.62869338365423e-08 1.22102779424215e-08
-2.69269269269269 3.11305050837417e-08 5.62871007505415e-09
-2.67267267267267 4.84574717295222e-08 0
-2.65265265265265 6.6719794295578e-08 4.3309791782364e-09
-2.63263263263263 8.4174074009967e-08 9.04236208826648e-09
-2.61261261261261 9.90201110929394e-08 1.68884013381118e-08
-2.59259259259259 1.09608393211306e-07 2.87653459436804e-08
-2.57257257257257 1.14645651693228e-07 4.36249551520169e-08
-2.55255255255255 1.1336287632388e-07 5.94756278367296e-08
-2.53253253253253 1.05620674348172e-07 7.3931801465333e-08
-2.51251251251251 9.19371116011884e-08 8.46431190907068e-08
-2.49249249249249 7.34349117332687e-08 8.97131849273286e-08
-2.47247247247247 5.17190939040965e-08 8.80616316998158e-08
-2.45245245245245 2.87284724484897e-08 7.96626442194709e-08
-2.43243243243243 7.22809170893826e-09 6.56071609621247e-08
-2.41241241241241 1.48914695333943e-08 4.79614763112106e-08
-2.39239239239239 3.08874191273338e-08 2.94200874536159e-08
-2.37237237237237 4.2309387959073e-08 1.27554432353094e-08
-2.35235235235235 4.85578883181247e-08 0
-2.33233233233233 4.97618538806397e-08 8.89616498698737e-09
-2.31231231231231 4.65743629014155e-08 1.75576934399657e-08
-2.29229229229229 4.0035682398347e-08 3.08862516414245e-08
-2.27227227227227 3.14113498144435e-08 4.9989269919607e-08
-2.25225225225225 2.20189199490344e-08 7.25667198551509e-08
-2.23223223223223 1.30652256558252e-08 9.50849705964977e-08
-2.21221221221221 5.51421896782269e-09 1.13859223439679e-07
-2.19219219219219 0 1.25727636699189e-07
-2.17217217217217 3.20781294779715e-09 1.28589633015786e-07
-2.15215215215215 4.18736482311307e-09 1.21778107754108e-07
-2.13213213213213 3.30675792505798e-09 1.06201459880755e-07
-2.11211211211211 1.18660887999611e-09 8.42173124613269e-08
-2.09209209209209 1.90550197083142e-09 5.92340693767022e-08
-2.07207207207207 4.78635700558908e-09 3.50528326013096e-08
-2.05205205205205 7.23325909728253e-09 1.49104591766747e-08
-2.03203203203203 8.8590246542412e-09 0
-2.01201201201201 9.49396655853351e-09 1.24267671147689e-08
-1.99199199199199 9.15615329973776e-09 2.80857328730624e-08
-1.97197197197197 8.01575874810554e-09 5.0143744019553e-08
-1.95195195195195 6.34267753723765e-09 7.73356913439417e-08
-1.93193193193193 4.44656329148357e-09 1.0596065708912e-07
-1.91191191191191 2.61966893814899e-09 1.3153480753585e-07
-1.89189189189189 1.09133485562403e-09 1.49842516412073e-07
-1.87187187187187 0 1.57736505086377e-07
-1.85185185185185 6.14977433498255e-10 1.53724819746047e-07
-1.83183183183183 8.03054619817267e-10 1.38285890646831e-07
-1.81181181181181 6.78282075567028e-10 1.13862185397228e-07
-1.79179179179179 3.88708767969582e-10 8.45200861033548e-08
-1.77177177177177 1.15155558470707e-10 5.52829393230742e-08
-1.75175175175175 2.07105266796569e-10 3.10152802868105e-08
-1.73173173173173 2.80405112097601e-10 1.4035190299164e-08
-1.71171171171171 2.00469470830824e-10 0
-1.69169169169169 0 1.98912040566802e-08
-1.67167167167167 2.5033323027073e-10 5.00174977014518e-08
-1.65165165165165 4.67158756956933e-10 8.91982672367773e-08
-1.63163163163163 5.76832771354081e-10 1.33113336664566e-07
-1.61161161161161 5.33617481238149e-10 1.75930586905255e-07
-1.59159159159159 3.3039234119854e-10 2.11492149030673e-07
-1.57157157157157 0 2.34360105129302e-07
-1.55155155155155 3.92882818980658e-10 2.40708418966716e-07
-1.53153153153153 7.67954512589632e-10 2.28966903565537e-07
-1.51151151151151 1.05138731957213e-09 2.00133294026328e-07
-1.49149149149149 1.20243625547531e-09 1.57720247014954e-07
-1.47147147147147 1.2453111765574e-09 1.07403453198282e-07
-1.45145145145145 1.29664882756828e-09 5.68418464678858e-08
-1.43143143143143 1.51099341284006e-09 2.2026624721269e-08
-1.41141141141141 1.9088806948381e-09 3.65700939059705e-08
-1.39139139139139 2.36163675245486e-09 5.2931126753537e-08
-1.37137137137137 2.71808147875606e-09 5.24307055269798e-08
-1.35135135135135 2.86306119543039e-09 3.39266919108022e-08
-1.33133133133133 2.73159196445041e-09 0
-1.31131131131131 2.31403346370631e-09 4.43752700106424e-08
-1.29129129129129 1.65504932122977e-09 9.26938036832838e-08
-1.27127127127127 8.44493453262386e-10 1.37878969587323e-07
-1.25125125125125 0 1.73285404450374e-07
-1.23123123123123 7.57427808932112e-10 1.9361720614022e-07
-1.21121121121121 1.33315301646257e-09 1.95637991365128e-07
-1.19119119119119 1.69334522992374e-09 1.78582226357839e-07
-1.17117117117117 1.9023573291492e-09 1.44234933516399e-07
-1.15115115115115 2.13434100699173e-09 9.6771261835146e-08
-1.13113113113113 2.56871285820424e-09 4.34105964008983e-08
-1.11111111111111 3.21271968668743e-09 2.79943791224585e-08
-1.09109109109109 3.91125500257542e-09 7.54847086036839e-08
-1.07107107107107 4.47428903207269e-09 1.1780568703017e-07
-1.05105105105105 4.74760605025513e-09 1.46928269141272e-07
-1.03103103103103 4.63893987671782e-09 1.60497721649517e-07
-1.01101101101101 4.12903464878152e-09 1.58541159443032e-07
-0.990990990990991 3.27261656524047e-09 1.4303891703506e-07
-0.970970970970971 2.18846577719891e-09 1.17451708526267e-07
-0.950950950950951 1.03879025391826e-09 8.61104655611496e-08
-0.930930930930931 0 5.35400670687129e-08
-0.910910910910911 7.72126966471188e-10 2.38106173295222e-08
-0.890890890890891 1.18178445008028e-09 0
-0.870870870870871 1.24758599919642e-09 1.61792853163065e-08
-0.850850850850851 1.21312623085787e-09 2.45871237381769e-08
-0.830830830830831 1.54555510699608e-09 2.67698333655567e-08
-0.810810810810811 2.28676973503415e-09 2.60567316654054e-08
-0.790790790790791 3.07672051552942e-09 2.68762136013431e-08
-0.770770770770771 3.60270151488224e-09 3.13371973612638e-08
-0.750750750750751 3.64021714944116e-09 3.73221831911473e-08
-0.730730730730731 3.05431473672718e-09 4.18345357998466e-08
-0.710710710710711 1.81392871348385e-09 4.30766733849134e-08
-0.690690690690691 0 4.05032157217216e-08
-0.670670670670671 2.20079242302891e-09 3.45203240360122e-08
-0.650650650650651 4.51843024513793e-09 2.61673141413252e-08
-0.630630630630631 6.63601269081095e-09 1.67896026371209e-08
-0.610610610610611 8.23550222660832e-09 7.72002629162035e-09
-0.590590590590591 9.04635418070221e-09 0
-0.570570570570571 8.8903759897445e-09 5.8288896731158e-09
-0.550550550550551 7.7185376242946e-09 9.83124520449399e-09
-0.530530530530531 5.64791721666e-09 1.26170153149945e-08
-0.510510510510511 3.11535490947335e-09 1.50020950804156e-08
-0.49049049049049 2.41663985170394e-09 1.74568880835997e-08
-0.47047047047047 5.10228478526012e-09 1.98236142121127e-08
-0.45045045045045 8.1018120486429e-09 2.1563849375862e-08
-0.43043043043043 1.05431356277231e-08 2.21596882031366e-08
-0.41041041041041 1.20804184909926e-08 2.13484865146592e-08
-0.39039039039039 1.25437135201565e-08 1.91820255311266e-08
-0.37037037037037 1.19153394804869e-08 1.59802385227425e-08
-0.35035035035035 1.03195140837815e-08 1.22300216218862e-08
-0.33033033033033 7.99833139336675e-09 8.46379664763251e-09
-0.31031031031031 5.27313806358053e-09 5.14548528279468e-09
-0.29029029029029 2.49623368303462e-09 2.58534616725338e-09
-0.27027027027027 0 8.9693567878302e-10
-0.25025025025025 1.94893813392235e-09 0
-0.23023023023023 3.18385405320903e-09 3.33118591109186e-10
-0.21021021021021 3.65578113610557e-09 3.77907800303606e-10
-0.19019019019019 3.43362461719265e-09 2.84968722945048e-10
-0.17017017017017 2.6898094197849e-09 0
-0.15015015015015 1.68870491374895e-09 5.61864686533875e-10
-0.13013013013013 8.94919098962426e-10 1.37175904623824e-09
-0.11011011011011 1.07807660850537e-09 2.27975321209755e-09
-0.0900900900900901 1.56006160532342e-09 3.06348868607414e-09
-0.0700700700700701 1.71887545490194e-09 3.49385643932476e-09
-0.05005005005005 1.46153622007031e-09 3.40007499490446e-09
-0.03003003003003 8.44416969579172e-10 2.71965818645158e-09
-0.01001001001001 0 1.52204564833533e-09
0.01001001001001 9.01815844264051e-10 0
0.03003003003003 1.69001031552015e-09 1.57100433988867e-09
0.05005005005005 2.22532510985537e-09 2.90062786046637e-09
0.0700700700700701 2.4252234238755e-09 3.77401947902337e-09
0.0900900900900901 2.2770518377992e-09 4.16869573467079e-09
0.11011011011011 1.83746872494336e-09 4.39826234547379e-09
0.13013013013013 1.21834658485793e-09 5.09383626821746e-09
0.15015015015015 5.60987687411913e-10 6.61374863442508e-09
0.17017017017017 0 8.65069244381409e-09
0.19019019019019 3.88543798500954e-10 1.06580731740375e-08
0.21021021021021 6.71580470551322e-10 1.21628868730657e-08
0.23023023023023 1.09397612920752e-09 1.28411111405991e-08
0.25025025025025 1.82115380834655e-09 1.25422169265226e-08
0.27027027027027 2.78858253471321e-09 1.12943967332629e-08
0.29029029029029 3.83882130312744e-09 9.28496458184961e-09
0.31031031031031 4.80050607582809e-09 6.815374665937e-09
0.33033033033033 5.51922108249521e-09 4.23762887356904e-09
0.35035035035035 5.87998967158757e-09 1.88355859339738e-09
0.37037037037037 5.82321628076402e-09 0
0.39039039039039 5.35125877708499e-09 1.29831827713641e-09
0.41041041041041 4.52449113205968e-09 2.04817164194852e-09
0.43043043043043 3.44784573265919e-09 2.4161375895244e-09
0.45045045045045 2.25068160058519e-09 2.61291692970269e-09
0.47047047047047 1.0640657748706e-09 2.75511008028467e-09
0.49049049049049 0 2.79982187175796e-09
0.510510510510511 8.6328567786146e-10 2.63353583518799e-09
0.530530530530531 1.48712807803013e-09 2.19271427109225e-09
0.550550550550551 1.86856765473913e-09 1.51443537462528e-09
0.570570570570571 2.02883805872254e-09 7.25591370884066e-10
0.590590590590591 1.99910281584758e-09 0
0.610610610610611 1.80972714834389e-09 4.96490021057673e-10
0.630630630630631 1.48729610247528e-09 6.57006468004825e-10
0.650650650650651 1.05814617555228e-09 4.66089530610243e-10
0.670670670670671 5.52169394826147e-10 0
0.690690690690691 0 6.18503513495918e-10
0.710710710710711 5.78762578075387e-10 1.32212884982234e-09
0.730730730730731 1.19036244961703e-09 2.22368559451947e-09
0.750750750750751 1.86987314609939e-09 3.59289796823195e-09
0.770770770770771 2.65932496870956e-09 5.60973328130068e-09
0.790790790790791 3.57023942782606e-09 8.20049949875734e-09
0.810810810810811 4.55827222730405e-09 1.10650403754437e-08
0.830830830830831 5.52446596608544e-09 1.37586344155826e-08
0.850850850850851 6.33633637318697e-09 1.57845851821399e-08
0.870870870870871 6.85748491504666e-09 1.66971615316869e-08
0.890890890890891 6.97815353100033e-09 1.62039470326857e-08
0.910910910910911 6.64158219892198e-09 1.42488146746219e-08
0.930930930930931 5.86195342746857e-09 1.10567520029839e-08
0.950950950950951 4.73071022813586e-09 7.12720535341869e-09
0.970970970970971 3.40974533698182e-09 3.17151316703344e-09
0.990990990990991 2.11209188692965e-09 0
1.01101101101101 1.06992794763363e-09 1.63045802884164e-09
1.03103103103103 4.45276892791711e-10 1.27818967763453e-09
1.05105105105105 0 2.25215301111783e-09
1.07107107107107 8.21812668772216e-10 7.32664311231923e-09
1.09109109109109 2.23091316331194e-09 1.42214049150287e-08
1.11111111111111 4.16110826813015e-09 2.19237897110935e-08
1.13113113113113 6.41651195676788e-09 2.92822541124784e-08
1.15115115115115 8.73074977538309e-09 3.51180037256054e-08
1.17117117117117 1.08132089697731e-08 3.84247358533473e-08
1.19119119119119 1.23959445634225e-08 3.85595709114025e-08
1.21121121121121 1.32790087749404e-08 3.5384125727618e-08
1.23123123123123 1.33698638113996e-08 2.93254346981275e-08
1.25125125125125 1.27143700312067e-08 2.13397888230293e-08
1.27127127127127 1.15197244585071e-08 1.27794191746347e-08
1.29129129129129 1.0166147584156e-08 5.17968751116168e-09
1.31131131131131 9.16354990634134e-09 0
1.33133133133133 8.92237152736038e-09 1.63894600013938e-09
1.35135135135135 9.39666811713646e-09 8.67458061448623e-10
1.37137137137137 1.0128603812887e-08 7.31903528626947e-09
1.39139139139139 1.06460713684304e-08 1.69648112020253e-08
1.41141141141141 1.06670867569073e-08 2.83735052914229e-08
1.43143143143143 1.0101156375086e-08 3.9751868652332e-08
1.45145145145145 9.00175097334213e-09 4.92251302742968e-08
1.47147147147147 7.51732389823982e-09 5.51614815028053e-08
1.49149149149149 5.84524558792111e-09 5.64695057943365e-08
1.51151151151151 4.18955770975395e-09 5.28133636777863e-08
1.53153153153153 2.72541016319177e-09 4.47024427105527e-08
1.55155155155155 1.57376763899872e-09 3.34313935871323e-08
1.57157157157157 7.88922541020026e-10 2.08689945571696e-08
1.59159159159159 3.55741217241036e-10 9.1110116510027e-09
1.61161161161161 1.72422617643897e-10 0
1.63163163163163 7.28952723021335e-11 5.6095378245889e-09
1.65165165165165 0 9.26549513068729e-09
1.67167167167167 0 1.54566060337494e-08
1.69169169169169 1.22859030765396e-10 2.64208073715134e-08
1.71171171171171 3.83102950022065e-10 4.046168918162e-08
1.73173173173173 7.52804152590542e-10 5.48528418879619e-08
1.75175175175175 1.16924484894186e-09 6.68780496323078e-08
1.77177177177177 1.55113744232766e-09 7.42486013061304e-08
1.79179179179179 1.81881305019101e-09 7.54723393137238e-08
1.81181181181181 1.9138073654728e-09 7.01259008927104e-08
1.83183183183183 1.81368603526986e-09 5.89577628781847e-08
1.85185185185185 1.53905597143506e-09 4.37823981848323e-08
1.87187187187187 1.15133040526898e-09 2.71570019095344e-08
1.89189189189189 7.41427219366055e-10 1.18436260360149e-08
1.91191191191191 4.07480261621341e-10 0
1.93193193193193 1.95813378829216e-10 8.16970304495311e-09
1.95195195195195 0 1.60752842598943e-08
1.97197197197197 3.31914370289899e-10 2.86152587264686e-08
1.99199199199199 8.31947313597092e-10 4.68380744246926e-08
2.01201201201201 1.43954318019954e-09 6.83458194284816e-08
2.03203203203203 2.04754130167222e-09 8.95299230793942e-08
2.05205205205205 2.53309392831785e-09 1.0664577243883e-07
2.07207207207207 2.78530062714122e-09 1.16510952805945e-07
2.09209209209209 2.73006100612875e-09 1.17083888298764e-07
2.11211211211211 2.34877506738e-09 1.0787039586594e-07
2.13213213213213 1.68736810103799e-09 9.00789103426018e-08
2.15215215215215 8.53336890745556e-10 6.64758610891158e-08
2.17217217217217 0 4.09305087297952e-08
2.19219219219219 7.02213975212562e-10 1.76500957129726e-08
2.21221221221221 1.11219035878046e-09 0
2.23223223223223 1.21776323002538e-09 1.16503235360781e-08
2.25225225225225 1.40450201252059e-09 2.31113102062015e-08
2.27227227227227 2.35602217795673e-09 4.28691080949254e-08
2.29229229229229 4.05512756470023e-09 7.25765443336245e-08
2.31231231231231 6.18447355992989e-09 1.08495802590595e-07
2.33233233233233 8.45587370729803e-09 1.45141580897912e-07
2.35235235235235 1.05911122559516e-08 1.76695324730819e-07
2.37237237237237 1.23316445881088e-08 1.97958803852734e-07
2.39239239239239 1.34661607000324e-08 2.05209874634442e-07
2.41241241241241 1.38576926171143e-08 1.96859560006839e-07
2.43243243243243 1.34621760217991e-08 1.73786993520968e-07
2.45245245245245 1.23346580478598e-08 1.39276046520707e-07
2.47247247247247 1.06224129998507e-08 9.85396988929542e-08
2.49249249249249 8.54724659650777e-09 5.78753462138059e-08
2.51251251251251 6.38283726407329e-09 2.35081246778341e-08
2.53253253253253 4.43704821870437e-09 0
2.55255255255255 3.03919387878422e-09 1.29440235680433e-08
2.57257257257257 2.40529525899092e-09 2.64157368900023e-08
2.59259259259259 2.26242667359897e-09 5.3275525986999e-08
2.61261261261261 2.08473983377152e-09 9.26093987610106e-08
2.63263263263263 1.62850179522982e-09 1.37714793360921e-07
2.65265265265265 8.96479927085851e-10 1.80916040905316e-07
2.67267267267267 0 2.14875810825299e-07
2.69269269269269 9.15093756562669e-10 2.33700010569421e-07
2.71271271271271 1.71026296037627e-09 2.3389216189705e-07
2.73273273273273 2.28051862036513e-09 2.14960997925605e-07
2.75275275275275 2.56905281108751e-09 1.79549148860842e-07
2.77277277277277 2.57131166724716e-09 1.33033944289893e-07
2.79279279279279 2.3298792621155e-09 8.26316273187482e-08
2.81281281281281 1.92262073988314e-09 3.60885542009613e-08
2.83283283283283 1.44769389432917e-09 0
2.85285285285285 1.00950256889024e-09 2.256113762498e-08
2.87287287287287 7.0333565530279e-10 3.62989370194384e-08
2.89289289289289 5.65392109676694e-10 5.63539662799016e-08
2.91291291291291 5.11148390012212e-10 9.29170604911352e-08
2.93293293293293 4.36302295956013e-10 1.41308690726803e-07
2.95295295295295 3.106887253435e-10 1.9193976801957e-07
2.97297297297297 1.53583530035799e-10 2.35224141916585e-07
2.99299299299299 0 2.63081639789833e-07
3.01301301301301 1.18019275534752e-10 2.70082629190341e-07
3.03303303303303 1.80990890449838e-10 2.54297528748682e-07
3.05305305305305 1.85421393555284e-10 2.17634806938423e-07
3.07307307307307 1.424063366643e-10 1.65544930735755e-07
3.09309309309309 7.27153204280242e-11 1.06068610485663e-07
3.11311311311311 0 4.8265555139685e-08
3.13313313313313 5.60858915854349e-11 0
3.15315315315315 8.52689976407398e-11 3.52392059457971e-08
3.17317317317317 8.92995544911247e-11 6.27276470072315e-08
3.19319319319319 8.00743546245462e-11 9.72133220384809e-08
3.21321321321321 6.84685234107041e-11 1.50299506061367e-07
3.23323323323323 4.79403261874506e-11 2.20299699496755e-07
3.25325325325325 0 2.97410861808325e-07
3.27327327327327 8.74068831613293e-11 3.69572890837577e-07
3.29329329329329 2.12973750500694e-10 4.25311664261104e-07
3.31331331331331 3.62751322733092e-10 4.55587802951445e-07
3.33333333333333 5.13805093482347e-10 4.55184435409108e-07
3.35335335335335 6.39693860451037e-10 4.2353201629517e-07
3.37337337337337 7.16772209548998e-10 3.64832996216204e-07
3.39339339339339 7.29968596800077e-10 2.8744847845072e-07
3.41341341341341 6.76744729972902e-10 2.02630134465442e-07
3.43343343343343 5.6827600084842e-10 1.22785330635624e-07
3.45345345345345 4.27418265662475e-10 5.94817902350834e-08
3.47347347347347 2.83498991756966e-10 2.06177498799364e-08
3.49349349349349 1.63420452872184e-10 0
3.51351351351351 7.64662246082293e-11 2.97163256886128e-08
3.53353353353353 0 8.09090157596261e-08
3.55355355355355 9.87381744434375e-11 1.48508587115707e-07
3.57357357357357 2.26982160910078e-10 2.21984898993256e-07
3.59359359359359 3.66635557703034e-10 2.89436460641513e-07
3.61361361361361 4.88170111492943e-10 3.39917277145573e-07
3.63363363363363 5.62041633807655e-10 3.65282123516152e-07
3.65365365365365 5.67264583593751e-10 3.61501254691132e-07
3.67367367367367 4.97142005264312e-10 3.29282361147095e-07
3.69369369369369 3.61440695191116e-10 2.73913989860703e-07
3.71371371371371 1.84568232093542e-10 2.04362735691064e-07
3.73373373373373 0 1.31774554196501e-07
3.75375375375375 1.58085636566944e-10 6.7620929266227e-08
3.77377377377377 2.64569883947594e-10 2.17472931304409e-08
3.79379379379379 3.13145300006908e-10 0
3.81381381381381 3.23880883632771e-10 1.08784541544255e-08
3.83383383383383 3.37517053701841e-10 4.3729242246222e-08
3.85385385385385 3.74878416361047e-10 9.6514405779514e-08
3.87387387387387 4.04036482951064e-10 1.59580417832001e-07
3.89389389389389 3.72258267125848e-10 2.21918246962639e-07
3.91391391391391 2.41392777601833e-10 2.72845615115649e-07
3.93393393393393 0 3.03748882100356e-07
3.95395395395395 3.34239942180404e-10 3.09488196081688e-07
3.97397397397397 7.17574681309369e-10 2.89215101467055e-07
3.99399399399399 1.08864874113571e-09 2.46465584236786e-07
4.01401401401401 1.38146288827916e-09 1.88515985166725e-07
4.03403403403403 1.54073917693382e-09 1.25112223207928e-07
4.05405405405405 1.5366887592594e-09 6.67822098177765e-08
4.07407407407407 1.3759461854658e-09 2.29788557623473e-08
4.09409409409409 1.10553212224963e-09 0
4.11411411411411 8.04689571818159e-10 8.01467549365002e-09
4.13413413413413 5.48303261259164e-10 3.33158954981444e-08
4.15415415415415 3.23355722228643e-10 7.83941750257013e-08
4.17417417417417 0 1.34062417166251e-07
4.19419419419419 5.49295292122875e-10 1.90140054497185e-07
4.21421421421421 1.36708266504491e-09 2.36596058338928e-07
4.23423423423423 2.41143538161735e-09 2.65182512866034e-07
4.25425425425425 3.57459201367061e-09 2.70837257423689e-07
4.27427427427427 4.70595204546661e-09 2.52554283465103e-07
4.29429429429429 5.64061064769828e-09 2.13561703413199e-07
4.31431431431431 6.23141904266189e-09 1.60772712317912e-07
4.33433433433433 6.37975056301967e-09 1.03599194388704e-07
4.35435435435435 6.05898621865752e-09 5.23190989089159e-08
4.37437437437437 5.32489903350941e-09 1.61938248199126e-08
4.39439439439439 4.30759426194061e-09 0
4.41441441441441 3.17924235228664e-09 1.47432334389619e-08
4.43443443443443 2.08992180570348e-09 5.08298090602286e-08
4.45445445445445 1.07502227721137e-09 1.05621397503686e-07
4.47447447447447 0 1.70539287001352e-07
4.49449449449449 1.35067847483127e-09 2.35016898011999e-07
4.51451451451451 3.10555960588009e-09 2.88351028382508e-07
4.53453453453453 5.2283578587203e-09 3.21509089283379e-07
4.55455455455455 7.5389018709449e-09 3.28664682041681e-07
4.57457457457457 9.76937173490865e-09 3.08208851406932e-07
4.59459459459459 1.16274856886011e-08 2.6306766280402e-07
4.61461461461461 1.2857858866504e-08 2.0027673911452e-07
4.63463463463463 1.32942719565243e-08 1.29910977631203e-07
4.65465465465465 1.28944524267771e-08 6.37567988865062e-08
4.67467467467467 1.17497006740501e-08 1.78515572811031e-08
4.69469469469469 1.00635953707525e-08 2.54893445448001e-08
4.71471471471471 8.09674844279031e-09 2.60587406000157e-08
4.73473473473473 6.08021510673165e-09 0
4.75475475475475 4.11931778493351e-09 4.94744016336052e-08
4.77477477477477 2.14822056736998e-09 1.14433977911461e-07
4.79479479479479 0 1.84255564798822e-07
4.81481481481481 2.44402766969196e-09 2.47456445700736e-07
4.83483483483483 5.14777378293909e-09 2.93591502880239e-07
4.85485485485485 7.91366698525736e-09 3.14964888380915e-07
4.87487487487487 1.0444294323028e-08 3.07890596508164e-07
4.89489489489489 1.24275345803059e-08 2.73304879362016e-07
4.91491491491491 1.36170705169247e-08 2.16646168882392e-07
4.93493493493493 1.38909114485471e-08 1.47076258469675e-07
4.95495495495495 1.32760883471321e-08 7.65207202808852e-08
4.97497497497497 1.19329622692975e-08 2.47639169879062e-08
4.99499499499499 1.0101096338876e-08 3.96510713041506e-08
5.01501501501502 8.02185812093402e-09 5.37729029481173e-08
5.03503503503504 5.87139897038442e-09 4.05087067980489e-08
5.05505505505506 3.74833777280606e-09 0
5.07507507507508 1.73612052778615e-09 6.2125907472245e-08
5.0950950950951 0 1.36748737988256e-07
5.11511511511512 1.15477945334023e-09 2.12864007431115e-07
5.13513513513514 1.30496322599853e-09 2.79344691373833e-07
5.15515515515516 0 3.26662460392583e-07
5.17517517517518 3.1170821911171e-09 3.48315245951444e-07
5.1951951951952 8.20192876994071e-09 3.41747949369371e-07
5.21521521521522 1.51550978973638e-08 3.08635970777273e-07
5.23523523523524 2.36584972745294e-08 2.54505529181479e-07
5.25525525525526 3.3327186602921e-08 1.87771310938575e-07
5.27527527527528 4.39721639496347e-08 1.18365105738464e-07
5.2952952952953 5.58976905516127e-08 5.62101002189298e-08
5.31531531531532 7.00356276193639e-08 1.04557567493829e-08
5.33533533533534 8.76677778512561e-08 1.71332378054719e-08
5.35535535535536 1.09740640952369e-07 1.93364828651633e-08
5.37537537537538 1.36194103309591e-07 0
5.3953953953954 1.65710244003943e-07 3.64099272254689e-08
5.41541541541542 1.95883766415728e-07 8.29896269722361e-08
5.43543543543544 2.23616789732201e-07 1.31722856201515e-07
5.45545545545546 2.45605433538915e-07 1.7479530277033e-07
5.47547547547548 2.58861051036382e-07 2.05789576295281e-07
5.4954954954955 2.61225498656631e-07 2.20587280883673e-07
5.51551551551552 2.51836580502117e-07 2.17855773066691e-07
5.53553553553554 2.31508577990123e-07 1.99072650404342e-07
5.55555555555556 2.03020534790268e-07 1.6812453396613e-07
5.57557557557558 1.71318256409544e-07 1.30596906179615e-07
5.5955955955956 1.4339830044005e-07 9.29399417692055e-08
5.61561561561562 1.26478486605937e-07 6.16723611478744e-08
5.63563563563564 1.22607296647102e-07 4.19782812180399e-08
5.65565565565566 1.25431560220316e-07 3.30360537576789e-08
5.67567567567568 1.25904012587732e-07 2.63431021870148e-08
5.6956956956957 1.18008598901739e-07 1.55431480298695e-08
5.71571571571572 9.9607787809075e-08 0
5.73573573573574 7.15913820917563e-08 1.79193480070427e-08
5.75575575575576 3.69634580592641e-08 3.49274632670552e-08
5.77577577577578 0 4.7978156884475e-08
5.7957957957958 3.45767683303013e-08 5.49541087879909e-08
5.81581581581582 6.23918570721902e-08 5.50162157835959e-08
5.83583583583584 8.01125707006749e-08 4.86559256485708e-08
5.85585585585586 8.59682009400803e-08 3.75014226147646e-08
5.87587587587588 8.00402063447335e-08 2.39845806310875e-08
5.8958958958959 6.43381479739444e-08 1.12798567380069e-08
5.91591591591592 4.29362511890743e-08 6.87501608380492e-09
5.93593593593594 2.42000957247433e-08 1.18569238344512e-08
5.95595595595596 2.58547536542184e-08 1.43072352414825e-08
5.97597597597598 3.95393661969475e-08 1.25673708770224e-08
5.995995995996 4.84523478541906e-08 7.33141027810345e-09
6.01601601601602 4.83524141378018e-08 0
6.03603603603604 3.88940998040623e-08 7.79111249292672e-09
6.05605605605606 2.17592108446321e-08 1.45319529689274e-08
6.07607607607608 0 1.91148292639112e-08
6.0960960960961 2.26012082800377e-08 2.0994191093877e-08
6.11611611611612 4.22350702106494e-08 2.02122684324406e-08
6.13613613613614 5.57530683872119e-08 1.7298119944259e-08
6.15615615615616 6.12398348761654e-08 1.30706960207813e-08
6.17617617617618 5.83928021643381e-08 8.39256079151402e-09
6.1961961961962 4.86999780766609e-08 3.93141990513509e-09
6.21621621621622 3.55778547683353e-08 0
6.23623623623624 2.48951615486049e-08 3.44007234352265e-09
6.25625625625626 2.2960918060319e-08 6.57269200317196e-09
6.27627627627628 2.56777140747435e-08 9.45513170224778e-09
6.2962962962963 2.45212406965422e-08 1.19097567926767e-08
6.31631631631632 1.59832623207057e-08 1.36270786599853e-08
6.33633633633634 0 1.43419124216542e-08
6.35635635635636 2.1432543164989e-08 1.39596284322299e-08
6.37637637637638 4.50105021432255e-08 1.25900450931867e-08
6.3963963963964 6.68439499257396e-08 1.04955677751555e-08
6.41641641641642 8.32227765140296e-08 7.98606679034356e-09
6.43643643643644 9.13463460291339e-08 5.31293870792854e-09
6.45645645645646 8.9905451603811e-08 2.62266920270438e-09
6.47647647647648 7.94225933526174e-08 0
6.4964964964965 6.23076996050742e-08 2.43977495603157e-09
6.51651651651652 4.26751835854388e-08 4.4947104787578e-09
6.53653653653654 2.60184692165159e-08 5.90529655199986e-09
6.55655655655656 1.71720256192563e-08 6.44848401270345e-09
6.57657657657658 1.18968093292463e-08 6.04231230766767e-09
6.5965965965966 0 4.81186152042477e-09
6.61661661661662 2.29142719470913e-08 3.08763511468835e-09
6.63663663663664 5.63929807130594e-08 1.33067035597456e-09
6.65665665665666 9.72177406400474e-08 0
6.67667667667668 1.4047100365158e-07 6.0442084901603e-10
6.6966966966967 1.80478514062249e-07 4.80388942980971e-10
6.71671671671672 2.11793535525893e-07 0
6.73673673673674 2.30141724321145e-07 1.30816197299085e-10
6.75675675675676 2.33193618900394e-07 1.16578886046565e-09
6.77677677677678 2.21043031184972e-07 4.74464603642077e-09
6.7967967967968 1.96307794870912e-07 1.13991838040324e-08
6.81681681681682 1.63803411583905e-07 2.13375405804457e-08
6.83683683683684 1.29697712109123e-07 3.40413873967669e-08
6.85685685685686 9.98060859436923e-08 4.81889644487915e-08
6.87687687687688 7.65820097769323e-08 6.17532989090121e-08
6.8968968968969 5.65642598813913e-08 7.22909934495611e-08
6.91691691691692 3.27512020588468e-08 7.74127659801687e-08
6.93693693693694 0 7.54291346696232e-08
6.95695695695696 4.26365323802162e-08 6.62819367162598e-08
6.97697697697698 9.2538249959069e-08 5.34240141555527e-08
6.996996996997 1.44899849885821e-07 4.77046598193301e-08
7.01701701701702 1.94086970504371e-07 6.08508380427611e-08
7.03703703703704 2.34836967976e-07 8.54208536687864e-08
7.05705705705706 2.63232558751428e-07 1.09329171697104e-07
7.07707707707708 2.7735637637656e-07 1.24971307950513e-07
7.0970970970971 2.77542303292952e-07 1.27630952368523e-07
7.11711711711712 2.66169228926429e-07 1.14995090146594e-07
7.13713713713714 2.46982644342802e-07 8.72828537184872e-08
7.15715715715716 2.23999999912622e-07 4.72731880795679e-08
7.17717717717718 2.00232353716329e-07 0
7.1971971971972 1.76756998700282e-07 4.79255780463732e-08
7.21721721721722 1.52773626129105e-07 8.93004077207018e-08
7.23723723723724 1.26692804232401e-07 1.17484673914423e-07
7.25725725725726 9.74777272078728e-08 1.27549128640373e-07
7.27727727727728 6.54149602289447e-08 1.17240681740479e-07
7.2972972972973 3.21146778094051e-08 8.77120649276181e-08
7.31731731731732 0 4.51097453411712e-08
7.33733733733734 2.83835705147099e-08 3.00656289397219e-08
7.35735735735736 5.099547442513e-08 7.77446565593659e-08
7.37737737737738 6.67157519484069e-08 1.24369103654021e-07
7.3973973973974 7.54751364300706e-08 1.55984457019009e-07
7.41741741741742 7.80932467816216e-08 1.66316743157887e-07
7.43743743743744 7.5890159512899e-08 1.52849287977705e-07
7.45745745745746 7.0216264243556e-08 1.16891435078678e-07
7.47747747747748 6.21031269973871e-08 6.33572434854609e-08
7.4974974974975 5.2201499229559e-08 0
7.51751751751752 4.10010177805365e-08 6.38243848287511e-08
7.53753753753754 2.91363447089079e-08 1.18675259263222e-07
7.55755755755756 1.75536877463841e-08 1.5657747711986e-07
7.57757757757758 7.44423498766978e-09 1.72345793858449e-07
7.5975975975976 0 1.64469245875036e-07
7.61761761761762 3.88113197867449e-09 1.35453926499907e-07
7.63763763763764 3.81626669950735e-09 9.18386994641297e-08
7.65765765765766 0 4.63302890516202e-08
7.67767767767768 6.91618431767824e-09 3.88594150225568e-08
7.6976976976977 1.60821399049935e-08 6.99188259280696e-08
7.71771771771772 2.67267543325089e-08 9.21189538799705e-08
7.73773773773774 3.82925964225249e-08 9.52857425522575e-08
7.75775775775776 5.03139043412951e-08 7.83436402034364e-08
7.77777777777778 6.20995965041146e-08 4.45064729696573e-08
7.7977977977978 7.24633074362481e-08 0
7.81781781781782 7.9729940255777e-08 4.72527934190708e-08
7.83783783783784 8.20562664459954e-08 8.91218786608539e-08
7.85785785785786 7.79296935484004e-08 1.1873260046981e-07
7.87787787787788 6.66570179853948e-08 1.31657124266812e-07
7.8978978978979 4.86816712720337e-08 1.26640607085828e-07
7.91791791791792 2.56233481253664e-08 1.05778983503504e-07
7.93793793793794 0 7.42950898119321e-08
7.95795795795796 2.53299824645654e-08 4.10892088583475e-08
7.97797797797798 4.78772587408409e-08 2.72321152079124e-08
7.997997997998 6.61454943139419e-08 4.25923680013743e-08
8.01801801801802 7.98197141423111e-08 5.55769115591414e-08
8.03803803803804 8.91764087879503e-08 5.65370499190786e-08
8.05805805805806 9.37902311323617e-08 4.52398605083865e-08
8.07807807807808 9.13913597067426e-08 2.47762184139638e-08
8.0980980980981 7.7887047546703e-08 0
8.11811811811812 4.86066449224933e-08 2.37161831385385e-08
8.13813813813814 0 4.16553410701639e-08
8.15815815815816 6.89171869696058e-08 5.07077257680487e-08
8.17817817817818 1.55720861006307e-07 4.99328920018165e-08
8.1981981981982 2.54489290435663e-07 4.0636755028407e-08
8.21821821821822 3.56527784569679e-07 2.59748681601578e-08
8.23823823823824 4.51890531234812e-07 1.0282375175032e-08
8.25825825825826 5.31597261030642e-07 4.28436239890433e-09
8.27827827827828 5.9034692438386e-07 1.01971828925972e-08
8.2982982982983 6.29337620618369e-07 8.85858937182661e-09
8.31831831831832 6.58191969841603e-07 0
8.33833833833834 6.93600752746205e-07 1.42283967533265e-08
8.35835835835836 7.51836759261824e-07 3.03375951287599e-08
8.37837837837838 8.3791561648259e-07 4.43927461759442e-08
8.3983983983984 9.4153950544036e-07 5.29860989907822e-08
8.41841841841842 1.04303784761493e-06 5.40878161620949e-08
8.43843843843844 1.12169650502e-06 4.75811044374338e-08
8.45845845845846 1.16119626104889e-06 3.53610118273704e-08
8.47847847847848 1.15219610536642e-06 2.10007564846399e-08
8.4984984984985 1.09313689830648e-06 9.22788575140384e-09
8.51851851851852 9.89802733840488e-07 4.42631738229998e-09
8.53853853853854 8.53878148852683e-07 0
8.55855855855856 7.00733521246343e-07 1.22920351012207e-08
8.57857857857858 5.46742523264143e-07 3.25382024230967e-08
8.5985985985986 4.06458983658496e-07 5.75466780728297e-08
8.61861861861862 2.89929223947226e-07 8.25434338357286e-08
8.63863863863864 2.00489570833833e-07 1.02357804588413e-07
8.65865865865866 1.34147857636509e-07 1.12624556668218e-07
8.67867867867868 8.24977596150975e-08 1.10824577556365e-07
8.6986986986987 3.84772692023686e-08 9.69360587365421e-08
8.71871871871872 0 7.353858017653e-08
8.73873873873874 3.09135083853161e-08 4.53463864628744e-08
8.75875875875876 5.10302028571658e-08 1.84529287415142e-08
8.77877877877878 5.83401825316991e-08 6.77191905453838e-09
8.7987987987988 5.32658790302997e-08 1.50063859816473e-08
8.81881881881882 3.87158051157718e-08 1.29586884248513e-08
8.83883883883884 1.92878689028802e-08 0
8.85885885885886 0 2.02902879134866e-08
8.87887887887888 1.50521309031482e-08 4.25254594230749e-08
8.8988988988989 2.37322324159594e-08 6.09150673966695e-08
8.91891891891892 2.62535330364363e-08 7.07245114178523e-08
8.93893893893894 2.45507029966824e-08 6.94912887880444e-08
8.95895895895896 2.03484738464123e-08 5.76847820425263e-08
8.97897897897898 1.30210498678808e-08 3.8607555643447e-08
8.998998998999 0 1.75040851152407e-08
9.01901901901902 2.06145958340037e-08 0
9.03903903903904 4.82798940717221e-08 1.0033206361337e-08
9.05905905905906 7.98260440885626e-08 1.39099929556547e-08
9.07907907907908 1.10250337093553e-07 2.13509035746281e-08
9.0990990990991 1.34022238356545e-07 3.58409145974641e-08
9.11911911911912 1.46544720280968e-07 4.89599398106546e-08
9.13913913913914 1.45415290892123e-07 5.1426448128426e-08
9.15915915915916 1.31164723893744e-07 3.61661519600895e-08
9.17917917917918 1.07257417301631e-07 0
9.1991991991992 7.9273314561596e-08 5.51433986288676e-08
9.21921921921922 5.32352935165457e-08 1.22158418735552e-07
9.23923923923924 3.290311328473e-08 1.901367387735e-07
9.25925925925926 1.68508596564338e-08 2.47108497488831e-07
9.27927927927928 0 2.8373562206172e-07
9.2992992992993 2.02231764628785e-08 2.9725142491478e-07
9.31931931931932 4.16682196604032e-08 2.94394649714781e-07
9.33933933933934 5.95557101451544e-08 2.90174351653975e-07
9.35935935935936 6.91345718240472e-08 2.97264648595961e-07
9.37937937937938 6.76986012924028e-08 3.11583179239962e-07
9.3993993993994 5.56807618482113e-08 3.14234295045818e-07
9.41941941941942 3.66471054237327e-08 2.86549085067302e-07
9.43943943943944 1.61917355478561e-08 2.20119368650392e-07
9.45945945945946 0 1.19398760902774e-07
9.47947947947948 8.44780990231163e-09 0
9.4994994994995 1.0085337806235e-08 1.15890287300393e-07
9.51951951951952 1.05503007691611e-08 2.05964426226848e-07
9.53953953953954 1.02256392750017e-08 2.54552373554222e-07
9.55955955955956 0 2.5757023675352e-07
9.57957957957958 2.78638960719648e-08 2.23213357946582e-07
9.5995995995996 7.52109513851219e-08 1.65966060491486e-07
9.61961961961962 1.36469435036548e-07 9.40020862840385e-08
9.63963963963964 1.98986416908705e-07 0
9.65965965965966 2.45857197399525e-07 1.2943381584779e-07
9.67967967967968 2.61012644352131e-07 2.93797534244023e-07
9.6996996996997 2.35447515687319e-07 4.69350659436492e-07
9.71971971971972 1.73113475783682e-07 6.14273705595264e-07
9.73973973973974 9.74512934345806e-08 6.82762737720052e-07
9.75975975975976 6.905865650893e-08 6.42599198458511e-07
9.77977977977978 9.06048275349256e-08 4.90253173986185e-07
9.7997997997998 7.47634301395958e-08 2.5690912034824e-07
9.81981981981982 0 0
9.83983983983984 1.15753393862863e-07 2.20771025153617e-07
9.85985985985986 2.29771244371148e-07 3.73814707700089e-07
9.87987987987988 2.91140602254139e-07 4.63203628754563e-07
9.8998998998999 2.66041865443228e-07 4.79866495374441e-07
9.91991991991992 1.63875347669548e-07 3.51161102915603e-07
9.93993993993994 4.80001846562757e-08 0
9.95995995995996 0 5.02596790258324e-07
9.97997997997998 6.01266808380574e-08 7.71387788387073e-07
10 0 0


==> PQRAAA/err_photonic_288.dat <==
0.1 0 0
0.10990990990991 4.13512901697999e-09 2.04086536559345e-09
0.11981981981982 6.94504398435214e-09 2.89022861199584e-09
0.12972972972973 8.58175686069274e-09 2.69633959604221e-09
0.13963963963964 9.18968157126443e-09 1.59973667646085e-09
0.14954954954955 8.90550677645763e-09 2.66871857945716e-10
0.159459459459459 7.85810483350247e-09 2.77868528186787e-09
0.169369369369369 6.16848250256652e-09 5.8188481810717e-09
0.179279279279279 3.94976984452455e-09 9.27845322795662e-09
0.189189189189189 1.30724364666435e-09 1.30565034339725e-08
0.199099099099099 1.66161295833689e-09 1.70598423165913e-08
0.209009009009009 4.86701734470074e-09 2.12030504265215e-08
0.218918918918919 8.22676426981417e-09 2.54083105666325e-08
0.228828828828829 1.16660732185636e-08 2.96052445891704e-08
0.238738738738739 1.51174084361827e-08 3.37307235476203e-08
0.248648648648649 1.85202749802826e-08 3.7728652646507e-08
0.258558558558559 2.18209925684221e-08 4.15497356520689e-08
0.268468468468469 2.49724478873503e-08 4.51512185417613e-08
0.278378378378378 2.79338326913958e-08 4.84966162783707e-08
0.288288288288288 3.06703623609295e-08 5.15554254842954e-08
0.298198198198198 3.31529858010882e-08 5.43028226829279e-08
0.308108108108108 3.53580816847554e-08 5.67193549905198e-08
0.318018018018018 3.72671487003373e-08 5.87906220372858e-08
0.327927927927928 3.88664879169554e-08 6.05069503389899e-08
0.337837837837838 4.01468828181706e-08 6.18630685567112e-08
0.347747747747748 4.11032770042397e-08 6.28577773165162e-08
0.357657657657658 4.173445089517e-08 6.34936210275328e-08
0.367567567567568 4.20427029856896e-08 6.37765628086484e-08
0.377477477477478 4.20335308781716e-08 6.37156628569002e-08
0.387387387387387 4.17153213083665e-08 6.33227620339127e-08
0.397297297297297 4.10990447230475e-08 6.26121732238971e-08
0.407207207207207 4.01979567410393e-08 6.16003812403676e-08
0.417117117117117 3.90273130479457e-08 6.03057510595306e-08
0.427027027027027 3.76040887317686e-08 5.87482487102164e-08
0.436936936936937 3.59467139388059e-08 5.69491713786618e-08
0.446846846846847 3.40748169680438e-08 5.49308919461922e-08
0.456756756756757 3.2008983574805e-08 5.27166160724235e-08
0.466666666666667 2.97705273766269e-08 5.03301498255837e-08
0.476576576576577 2.73812733597723e-08 4.77956861866247e-08
0.486486486486487 2.4863357150906e-08 4.51376018784089e-08
0.496396396396396 2.22390356130475e-08 4.23802689608621e-08
0.506306306306306 1.95305142058899e-08 3.95478829684492e-08
0.516216216216216 1.67597857814172e-08 3.66643029270364e-08
0.526126126126126 1.3948485144688e-08 3.37529069138753e-08
0.536036036036036 1.11177569372956e-08 3.08364611623091e-08
0.545945945945946 8.28813628839242e-09 2.79370033773318e-08
0.555855855855856 5.47944334350348e-09 2.50757375974686e-08
0.565765765765766 2.7106898947693e-09 2.22729462651117e-08
0.575675675675676 0 1.95479091802397e-08
0.585585585585586 2.63546018341998e-09 1.69188394405495e-08
0.595495495495496 5.17953901990609e-09 1.44028280413266e-08
0.605405405405405 7.61714635810762e-09 1.20158006877702e-08
0.615315315315315 9.93428983520062e-09 9.77248326705649e-09
0.625225225225225 1.21181011891736e-08 7.68637986592324e-09
0.635135135135135 1.41568546885296e-08 5.76975744959185e-09
0.645045045045045 1.60399765691821e-08 4.03363975554072e-09
0.654954954954955 1.77580457005888e-08 2.48780973599594e-09
0.664864864864865 1.93027890338371e-08 1.14081821767087e-09
0.674774774774775 2.06670690561239e-08 0
0.684684684684685 2.18448651390091e-08 9.285057167574e-10
0.694594594594595 2.28312512229323e-08 1.63972635469634e-09
0.704504504504504 2.36223663963031e-08 2.12982542713291e-09
0.714414414414414 2.42153828100555e-08 2.39606601226683e-09
0.724324324324324 2.46084699284665e-08 2.43677134026399e-09
0.734234234234234 2.48007540060158e-08 2.25128160558086e-09
0.744144144144144 2.47922771201559e-08 1.83990789270894e-09
0.754054054054054 2.45839517631907e-08 1.20388499169621e-09
0.763963963963964 2.41775145459755e-08 3.45321882200267e-10
0.773873873873874 2.35754803457056e-08 7.32849780860079e-10
0.783783783783784 2.27810910136128e-08 2.02692751472e-09
0.793693693693694 2.17982678574202e-08 3.53248996720623e-09
0.803603603603604 2.06315613482388e-08 5.24444954130843e-09
0.813513513513514 1.92861018266655e-08 7.15710601895125e-09
0.823423423423423 1.77675493207019e-08 9.26419796432043e-09
0.833333333333333 1.60820455841204e-08 1.15589552374118e-08
0.843243243243243 1.42361650246059e-08 1.40341488430451e-08
0.853153153153153 1.22368679633666e-08 1.66821416680563e-08
0.863063063063063 1.00914548939457e-08 1.94949374421327e-08
0.872972972972973 7.80751996387608e-09 2.24642267010466e-08
0.882882882882883 5.39290956336202e-09 2.55814339711335e-08
0.892792792792793 2.85567935964792e-09 2.88377609569679e-08
0.902702702702703 2.0405388490019e-10 3.22242293959718e-08
0.912612612612613 2.55361154444245e-09 3.57317223587117e-08
0.922522522522523 5.40886790911799e-09 3.93510207752357e-08
0.932432432432432 8.35320757008873e-09 4.30728432920802e-08
0.942342342342342 1.13780965760313e-08 4.68878780246484e-08
0.952252252252252 1.4475006748782e-08 5.07868180843474e-08
0.962162162162162 1.76354447711802e-08 5.47603904443861e-08
0.972072072072072 2.08509796095768e-08 5.87993864709091e-08
0.981981981981982 2.41132669387412e-08 6.28946870140368e-08
0.991891891891892 2.7414075343124e-08 6.70372889421955e-08
1.0018018018018 3.07453050796269e-08 7.12183276796452e-08
1.01171171171171 3.40990105041072e-08 7.5429098078672e-08
1.02162162162162 3.74674169467681e-08 7.96610738484915e-08
1.03153153153153 4.08429375875485e-08 8.39059253188168e-08
1.04144144144144 4.42181887772009e-08 8.81555345388918e-08
1.05135135135135 4.75860024717889e-08 9.24020109316359e-08
1.06126126126126 5.09394386671858e-08 9.66377013966735e-08
1.07117117117117 5.4271795391081e-08 1.00855203521988e-07
1.08108108108108 5.75766171406755e-08 1.05047373577527e-07
1.09099099099099 6.08477028762877e-08 1.09207335285966e-07
1.1009009009009 6.40791120165574e-08 1.13328485595865e-07
1.11081081081081 6.7265168879338e-08 1.17404501454033e-07
1.12072072072072 7.04004673446335e-08 1.21429342470059e-07
1.13063063063063 7.34798721868657e-08 1.25397255801296e-07
1.14054054054054 7.64985226275883e-08 1.29302775153661e-07
1.15045045045045 7.94518310032188e-08 1.3314072500048e-07
1.16036036036036 8.23354837642398e-08 1.36906218584087e-07
1.17027027027027 8.51454401429308e-08 1.40594657693782e-07
1.18018018018018 8.78779305990562e-08 1.44201730778448e-07
1.19009009009009 9.05294531561296e-08 1.47723410393041e-07
1.2 9.30967721801679e-08 1.51155950645077e-07
1.20990990990991 9.55769123844874e-08 1.54495882753736e-07
1.21981981981982 9.79671566092577e-08 1.57740011497154e-07
1.22972972972973 1.00265039049141e-07 1.60885409661304e-07
1.23963963963964 1.02468341589557e-07 1.63929413043995e-07
1.24954954954955 1.0457508703432e-07 1.66869614681708e-07
1.25945945945946 1.06583534331683e-07 1.69703859076442e-07
1.26936936936937 1.08492170691754e-07 1.72430234646193e-07
1.27927927927928 1.102997061464e-07 1.75047069062018e-07
1.28918918918919 1.12005066665866e-07 1.77552920033186e-07
1.2990990990991 1.13607386942327e-07 1.7994656964504e-07
1.30900900900901 1.15106002951393e-07 1.82227016809478e-07
1.31891891891892 1.1650044540179e-07 1.84393469271349e-07
1.32882882882883 1.17790432518916e-07 1.86445337169161e-07
1.33873873873874 1.18975860941006e-07 1.88382223598182e-07
1.34864864864865 1.20056800834156e-07 1.90203918504217e-07
1.35855855855856 1.21033486122357e-07 1.91910390689998e-07
1.36846846846847 1.21906309491493e-07 1.93501779821581e-07
1.37837837837838 1.2267581228631e-07 1.94978388101674e-07
1.38828828828829 1.23342678182148e-07 1.96340675273632e-07
1.3981981981982 1.23907727966888e-07 1.97589247075136e-07
1.40810810810811 1.24371908993837e-07 1.98724851796506e-07
1.41801801801802 1.24736290296745e-07 1.99748369622554e-07
1.42792792792793 1.25002054596202e-07 2.0066080774761e-07
1.43783783783784 1.25170492970561e-07 2.01463291604753e-07
1.44774774774775 1.25242995530073e-07 2.02157058981633e-07
1.45765765765766 1.25221046975987e-07 2.02743452692999e-07
1.46756756756757 1.2510621949513e-07 2.03223913253225e-07
1.47747747747748 1.24900166653674e-07 2.03599973880308e-07
1.48738738738739 1.24604616957846e-07 2.03873252280218e-07
1.4972972972973 1.24221368080768e-07 2.0404544609498e-07
1.50720720720721 1.23752280978273e-07 2.04118325797253e-07
1.51711711711712 1.23199274781882e-07 2.04093728251031e-07
1.52702702702703 1.2256432091462e-07 2.03973553380976e-07
1.53693693693694 1.2184943798399e-07 2.0375975606779e-07
1.54684684684685 1.2105668634188e-07 2.03454342040388e-07
1.55675675675676 1.20188164753898e-07 2.03059363101943e-07
1.56666666666667 1.19246003627005e-07 2.02576911356722e-07
1.57657657657658 1.18232361900894e-07 2.02009114547153e-07
1.58648648648649 1.17149421940965e-07 2.01358132612128e-07
1.5963963963964 1.15999386207655e-07 2.0062615135874e-07
1.60630630630631 1.14784472704521e-07 1.99815380130808e-07
1.61621621621622 1.13506911758599e-07 1.98928046035718e-07
1.62612612612613 1.12168940913371e-07 1.97966392279092e-07
1.63603603603604 1.10772804151615e-07 1.96932671725492e-07
1.64594594594595 1.09320745789176e-07 1.95829146343307e-07
1.65585585585586 1.07815009142698e-07 1.94658080987509e-07
1.66576576576577 1.06257832976908e-07 1.93421742844535e-07
1.67567567567568 1.04651449062132e-07 1.92122396325267e-07
1.68558558558559 1.02998078843619e-07 1.90762301510716e-07
1.6954954954955 1.01299931776211e-07 1.89343711265444e-07
1.70540540540541 9.95592021046932e-08 1.87868867462804e-07
1.71531531531532 9.77780678645956e-08 1.86340000540852e-07
1.72522522522523 9.59586873294782e-08 1.8475932617168e-07
1.73513513513514 9.41031982337748e-08 1.83129042485852e-07
1.74504504504505 9.2213715441325e-08 1.81451329517301e-07
1.75495495495496 9.02923290579949e-08 1.79728346538788e-07
1.76486486486487 8.83411045426996e-08 1.77962229841455e-07
1.77477477477478 8.63620778224217e-08 1.76155092290742e-07
1.78468468468468 8.43572576236795e-08 1.74309021327979e-07
1.79459459459459 8.23286218087915e-08 1.72426076527898e-07
1.8045045045045 8.02781177089429e-08 1.70508290486815e-07
1.81441441441441 7.82076603478288e-08 1.6855766582502e-07
1.82432432432432 7.61191309983644e-08 1.66576174187583e-07
1.83423423423423 7.40143778488189e-08 1.64565756799462e-07
1.84414414414414 7.18952137823692e-08 1.62528321578925e-07
1.85405405405405 6.97634169322114e-08 1.60465744025728e-07
1.86396396396396 6.76207285721375e-08 1.58379865444758e-07
1.87387387387387 6.54688544488025e-08 1.56272492612963e-07
1.88378378378378 6.330946311639e-08 1.54145397557315e-07
1.89369369369369 6.11441854925232e-08 1.52000316333556e-07
1.9036036036036 5.89746154133763e-08 1.49838949026204e-07
1.91351351351351 5.68023087454961e-08 1.47662959970596e-07
1.92342342342342 5.46287831637571e-08 1.45473976198573e-07
1.93333333333333 5.24555187064735e-08 1.43273588659731e-07
1.94324324324324 5.02839567761981e-08 1.41063350778126e-07
1.95315315315315 4.81155008058565e-08 1.38844778785341e-07
1.96306306306306 4.59515159256796e-08 1.36619351831513e-07
1.97297297297297 4.37933292962711e-08 1.34388512762484e-07
1.98288288288288 4.16422302196295e-08 1.32153665899359e-07
1.99279279279279 3.94994700281259e-08 1.29916179036904e-07
2.0027027027027 3.73662625285931e-08 1.27677383221503e-07
2.01261261261261 3.5243783780281e-08 1.25438572751158e-07
2.02252252252252 3.31331733161022e-08 1.23201004620377e-07
2.03243243243243 3.10355334764978e-08 1.20965900074488e-07
2.04234234234234 2.8951930297616e-08 1.18734444276569e-07
2.05225225225225 2.68833932892676e-08 1.16507785641318e-07
2.06216216216216 2.48309163231042e-08 1.14287038055494e-07
2.07207207207207 2.27954581877299e-08 1.12073279878722e-07
2.08198198198198 2.07779424776788e-08 1.09867554276555e-07
2.09189189189189 1.87792581485269e-08 1.07670870219678e-07
2.1018018018018 1.68002602940476e-08 1.05484202150841e-07
2.11171171171171 1.48417704792791e-08 1.03308492316323e-07
2.12162162162162 1.29045762964353e-08 1.01144647102203e-07
2.13153153153153 1.09894341404626e-08 9.89935430295574e-08
2.14144144144144 9.0970669885948e-09 9.68560220915293e-08
2.15135135135135 7.22816695386541e-09 9.47328955280824e-08
2.16126126126126 5.38339495204099e-09 9.2624943492936e-08
2.17117117117117 3.56338103468801e-09 9.05329141653866e-08
2.18108108108108 1.76872594348509e-09 8.84575259707532e-08
2.19099099099099 0 8.63994683575342e-08
2.2009009009009 1.74225445181975e-09 8.43593997990055e-08
2.21081081081081 3.45752360075835e-09 8.2337951567979e-08
2.22072072072072 5.14532183526484e-09 8.03357254053338e-08
2.23063063063063 6.80519030016313e-09 7.83532965176192e-08
2.24054054054054 8.43669678562975e-09 7.63912115786525e-08
2.25045045045045 1.00394351720823e-08 7.44499925042774e-08
2.26036036036036 1.16130253191571e-08 7.25301332327177e-08
2.27027027027027 1.31571115113971e-08 7.06321034993351e-08
2.28018018018018 1.46713617921179e-08 6.8756346505161e-08
2.29009009009009 1.61554696287425e-08 6.6903283468811e-08
2.3 1.7609150249065e-08 6.50733088525257e-08
2.30990990990991 1.90321425286299e-08 6.32667960243083e-08
2.31981981981982 2.04242064372195e-08 6.14840942603223e-08
2.32972972972973 2.17851245931655e-08 5.97255311873823e-08
2.33963963963964 2.31147003759702e-08 5.79914118947755e-08
2.34954954954955 2.44127568160835e-08 5.62820210436854e-08
2.35945945945946 2.56791382602373e-08 5.45976220900357e-08
2.36936936936937 2.69137071517989e-08 5.29384579506242e-08
2.37927927927928 2.81163456961053e-08 5.13047531125466e-08
2.38918918918919 2.92869544171737e-08 4.969671141275e-08
2.3990990990991 3.04254511585e-08 4.81145191466581e-08
2.40900900900901 3.15317716381713e-08 4.65583441799922e-08
2.41891891891892 3.26058684496644e-08 4.50283356157044e-08
2.42882882882883 3.36477096185561e-08 4.35246266805578e-08
2.43873873873874 3.46572809339918e-08 4.2047333614903e-08
2.44864864864865 3.56345812857484e-08 4.05965560057453e-08
2.45855855855856 3.65796263279705e-08 3.91723781190123e-08
2.46846846846847 3.74924449264569e-08 3.77748684554646e-08
2.47837837837838 3.83730811570615e-08 3.6404080860919e-08
2.48828828828829 3.92215914191141e-08 3.50600547482927e-08
2.4981981981982 4.00380458787097e-08 3.37428158747599e-08
2.50810810810811 4.08225274695084e-08 3.24523758976625e-08
2.51801801801802 4.15751307825118e-08 3.11887339288219e-08
2.52792792792793 4.22959631762865e-08 2.99518759794282e-08
2.53783783783784 4.29851423344729e-08 2.87417754041286e-08
2.54774774774775 4.36427974870313e-08 2.75583945663627e-08
2.55765765765766 4.42690691881964e-08 2.64016840612058e-08
2.56756756756757 4.48641065409205e-08 2.52715828263916e-08
2.57747747747748 4.54280697503862e-08 2.41680198076466e-08
2.58738738738739 4.59611285696937e-08 2.30909131815338e-08
2.5972972972973 4.64634611896386e-08 2.20401709105644e-08
2.60720720720721 4.69352549048452e-08 2.10156922975102e-08
2.61711711711712 4.73767053366103e-08 2.00173665421133e-08
2.62702702702703 4.77880159888144e-08 1.90450738513093e-08
2.63693693693694 4.8169398469966e-08 1.80986862163834e-08
2.64684684684685 4.85210717160456e-08 1.7178067523993e-08
2.65675675675676 4.88432615464163e-08 1.62830731120778e-08
2.66666666666667 4.91362002197349e-08 1.54135515462173e-08
2.67657657657658 4.9400127655197e-08 1.45693433983851e-08
2.68648648648649 4.96352885459572e-08 1.37502821351276e-08
2.6963963963964 4.98419341354861e-08 1.29561952277868e-08
2.70630630630631 5.00203214404138e-08 1.21869030422772e-08
2.71621621621622 5.01707123623518e-08 1.14422201713538e-08
2.72612612612613 5.02933737989153e-08 1.07219553235893e-08
2.73603603603604 5.03885780878122e-08 1.0025911434397e-08
2.74594594594595 5.0456601119464e-08 9.35388577705254e-09
2.75585585585586 5.04977241133631e-08 8.70567173905101e-09
2.76576576576577 5.05122312866035e-08 8.08105626859401e-09
2.77567567567568 5.05004114081942e-08 7.47982298321404e-09
2.78558558558559 5.04625565778127e-08 6.90175083750688e-09
2.7954954954955 5.03989626698953e-08 6.34661412313164e-09
2.80540540540541 5.03099273352348e-08 5.81418357903374e-09
2.81531531531532 5.01957525544938e-08 5.3042262804226e-09
2.82522522522523 5.00567423067366e-08 4.81650597183858e-09
2.83513513513514 4.98932033465849e-08 4.35078295613067e-09
2.84504504504505 4.97054448711509e-08 3.90681442752339e-09
2.85495495495496 4.94937774098148e-08 3.48435480468368e-09
2.86486486486486 4.92585142675139e-08 3.08315584174323e-09
2.87477477477477 4.89999706365651e-08 2.7029667393208e-09
2.88468468468468 4.87184621533743e-08 2.34353425554445e-09
2.8945945945946 4.84143068968379e-08 2.00460315014084e-09
2.90450450450451 4.80878242781202e-08 1.68591629545745e-09
2.91441441441441 4.77393338194076e-08 1.38721478748494e-09
2.92432432432432 4.73691567082213e-08 1.10823794585713e-09
2.93423423423423 4.69776149092382e-08 8.48723091806391e-10
2.94414414414414 4.65650308312249e-08 6.08407102475894e-10
2.95405405405405 4.61317275490813e-08 3.87025300696564e-10
2.96396396396396 4.56780286928193e-08 1.84311788054004e-10
2.97387387387387 4.5204257337339e-08 0
2.98378378378378 4.47107376677636e-08 1.66177516192079e-10
2.99369369369369 4.41977930920601e-08 3.14489212449587e-10
3.0036036036036 4.36657471292179e-08 4.45203429677576e-10
3.01351351351351 4.31149236312933e-08 5.58589619004124e-10
3.02342342342342 4.25456452290973e-08 6.54916565423491e-10
3.03333333333333 4.195823499753e-08 7.34454497219872e-10
3.04324324324324 4.13530141241125e-08 7.97472421432133e-10
3.05315315315315 4.07303045735219e-08 8.4424023327756e-10
3.06306306306306 4.00904268671454e-08 8.75027494906533e-10
3.07297297297297 3.94337005271694e-08 8.90103546424825e-10
3.08288288288288 3.87604444096468e-08 8.89737172826699e-10
3.09279279279279 3.80709768155185e-08 8.74196381950298e-10
3.1027027027027 3.73656137142575e-08 8.43749847767583e-10
3.11261261261261 3.66446714084034e-08 7.98664578915975e-10
3.12252252252252 3.59084635359608e-08 7.39207473010595e-10
3.13243243243243 3.51573036239117e-08 6.65644539488142e-10
3.14234234234234 3.43915027567476e-08 5.78240788584594e-10
3.15225225225225 3.36113711307817e-08 4.77260675424418e-10
3.16216216216216 3.2817217832104e-08 3.62967100819844e-10
3.17207207207207 3.2009349171247e-08 2.35622521493895e-10
3.18198198198198 3.11880710146539e-08 9.54880619019605e-11
3.19189189189189 3.03536864532106e-08 5.71760416789857e-11
3.2018018018018 2.95064980226911e-08 2.22111662395719e-10
3.21171171171171 2.86468054833122e-08 3.99060784417316e-10
3.22162162162162 2.77749068189337e-08 5.8776794542581e-10
3.23153153153153 2.689109879217e-08 7.87977794125538e-10
3.24144144144144 2.59956756121227e-08 9.99437421711491e-10
3.25135135135135 2.50889294894918e-08 1.22189469653478e-09
3.26126126126126 2.41711511916876e-08 1.45509970739255e-09
3.27117117117117 2.32426285995402e-08 1.6988038753496e-09
3.28108108108108 2.23036477065008e-08 1.95275984271603e-09
3.29099099099099 2.13544932847753e-08 2.21672236122572e-09
3.3009009009009 2.03954463318112e-08 2.49044751488015e-09
3.31081081081081 1.94267870678999e-08 2.77369383017145e-09
3.32072072072072 1.84487929377752e-08 3.06622083279251e-09
3.33063063063063 1.74617388326581e-08 3.36779037990453e-09
3.34054054054054 1.64658974233234e-08 3.67816554991407e-09
3.35045045045045 1.5461539937256e-08 3.99711219678522e-09
3.36036036036036 1.44489342712717e-08 4.32439728470513e-09
3.37027027027027 1.34283461017404e-08 4.65978977626236e-09
3.38018018018018 1.24000392176526e-08 5.00306107653614e-09
3.39009009009009 1.13642746324416e-08 5.35398414491794e-09
3.4 1.03213112501166e-08 5.71233382817837e-09
3.40990990990991 9.27140486606248e-09 6.07788730455638e-09
3.41981981981982 8.21480983237421e-09 6.45042363967008e-09
3.42972972972973 7.15177750354457e-09 6.8297242306059e-09
3.43963963963964 6.08255679157566e-09 7.21557147365104e-09
3.44954954954955 5.00739416597895e-09 7.60775176189554e-09
3.45945945945946 3.92653365377527e-09 8.00605137740718e-09
3.46936936936937 2.84021650642785e-09 8.41026037701198e-09
3.47927927927928 1.74868253211002e-09 8.82017003878133e-09
3.48918918918919 6.52167098103007e-10 9.23557397225494e-09
3.4990990990991 4.49094983423493e-10 9.6562684515078e-09
3.50900900900901 1.55487189790193e-09 1.00820509718602e-08
3.51891891891892 2.66493527245615e-09 1.05127218041901e-08
3.52882882882883 3.77905873261142e-09 1.09480831067543e-08
3.53873873873874 4.89701801331677e-09 1.13879390362115e-08
3.54864864864865 6.01859084792267e-09 1.18320968578445e-08
3.55855855855856 7.14355963271629e-09 1.228036450307e-08
3.56846846846847 8.27170709705172e-09 1.27325536780631e-08
3.57837837837838 9.40281952299671e-09 1.31884766441104e-08
3.58828828828829 1.05366853020428e-08 1.3647949215212e-08
3.5981981981982 1.16730958232836e-08 1.4110788648658e-08
3.60810810810811 1.28118441411473e-08 1.45768144221847e-08
3.61801801801802 1.39527269737982e-08 1.50458486780636e-08
3.62792792792793 1.50955422606458e-08 1.55177150018559e-08
3.63783783783784 1.62400914938132e-08 1.59922398657031e-08
3.64774774774775 1.73861778307582e-08 1.64692506299247e-08
3.65765765765766 1.85336072044961e-08 1.69485790957324e-08
3.66756756756757 1.96821885456444e-08 1.74300569533159e-08
3.67747747747748 2.08317321170881e-08 1.7913519001489e-08
3.68738738738739 2.19820518454483e-08 1.83988025925785e-08
3.6972972972973 2.31329629896138e-08 1.88857463001568e-08
3.70720720720721 2.42842838060753e-08 1.93741916953982e-08
3.71711711711712 2.5435835215859e-08 1.9863981792767e-08
3.72702702702703 2.65874398053256e-08 2.03549623822852e-08
3.73693693693694 2.77389236025272e-08 2.08469805862421e-08
3.74684684684685 2.88901136347164e-08 2.13398864135073e-08
3.75675675675676 3.00408402598151e-08 2.18335312052176e-08
3.76666666666667 3.11909362782359e-08 2.23277693001123e-08
3.77657657657658 3.23402367108372e-08 2.28224565912427e-08
3.78648648648649 3.34885775776783e-08 2.33174507480172e-08
3.7963963963964 3.46357995617552e-08 2.38126119933568e-08
3.80630630630631 3.57817443452646e-08 2.43078025485843e-08
3.81621621621622 3.69262554977823e-08 2.48028867444461e-08
3.82612612612613 3.80691795864863e-08 2.52977301329338e-08
3.83603603603604 3.92103658430898e-08 2.57922015967083e-08
3.84594594594595 4.03496641654399e-08 2.62861711286533e-08
3.85585585585586 4.14869283371644e-08 2.67795106090318e-08
3.86576576576577 4.26220134741584e-08 2.72720946936644e-08
3.87567567567568 4.37547774678748e-08 2.77637995926838e-08
3.88558558558559 4.48850796530564e-08 2.82545031815573e-08
3.8954954954955 4.6012781917959e-08 2.87440854451759e-08
3.90540540540541 4.71377487043512e-08 2.92324289219437e-08
3.91531531531532 4.82598461193362e-08 2.97194170384429e-08
3.92522522522523 4.93789424904634e-08 3.02049359968137e-08
3.93513513513514 5.0494908365728e-08 3.06888733314636e-08
3.94504504504505 5.16076160694823e-08 3.11711191303132e-08
3.95495495495496 5.27169407016359e-08 3.16515640363946e-08
3.96486486486487 5.3822758583344e-08 3.21301020234088e-08
3.97477477477478 5.49249487002967e-08 3.26066285083471e-08
3.98468468468469 5.60233914814745e-08 3.30810396853565e-08
3.9945945945946 5.71179703534597e-08 3.35532354123202e-08
4.0045045045045 5.82085696310131e-08 3.40231156581439e-08
4.01441441441441 5.92950762934308e-08 3.44905829452458e-08
4.02432432432432 6.03773793184104e-08 3.49555419054681e-08
4.03423423423423 6.14553691269393e-08 3.54178979478093e-08
4.04414414414414 6.25289388045402e-08 3.58775590347804e-08
4.05405405405405 6.35979822138921e-08 3.63344347942274e-08
4.06396396396396 6.46623965483428e-08 3.67884361862636e-08
4.07387387387387 6.57220793343072e-08 3.72394759473593e-08
4.08378378378378 6.67769319839806e-08 3.7687468701364e-08
4.09369369369369 6.78268555764916e-08 3.81323308484838e-08
4.1036036036036 6.88717542995931e-08 3.85739800101703e-08
4.11351351351351 6.99115338953504e-08 3.90123361393435e-08
4.12342342342342 7.09461017711632e-08 3.94473195219902e-08
4.13333333333333 7.19753677769219e-08 3.98788534416994e-08
4.14324324324324 7.29992424286507e-08 4.030686262535e-08
4.15315315315315 7.40176384628199e-08 4.07312722439102e-08
4.16306306306306 7.50304708363458e-08 4.11520099108387e-08
4.17297297297297 7.60376557273901e-08 4.15690054600404e-08
4.18288288288288 7.70391109794488e-08 4.19821885033755e-08
4.19279279279279 7.80347564344197e-08 4.23914918723511e-08
4.2027027027027 7.9024513266468e-08 4.27968486205188e-08
4.21261261261261 8.0008304537138e-08 4.31981942439208e-08
4.22252252252252 8.09860545292196e-08 4.35954649047332e-08
4.23243243243243 8.19576897459484e-08 4.39885990966005e-08
4.24234234234234 8.29231381338502e-08 4.43775362013454e-08
4.25225225225225 8.38823287496737e-08 4.47622170440809e-08
4.26216216216216 8.48351932036806e-08 4.51425841152542e-08
4.27207207207207 8.57816634391995e-08 4.55185811265579e-08
4.28198198198198 8.67216733979603e-08 4.58901531219524e-08
4.29189189189189 8.76551590200947e-08 4.62572466997102e-08
4.3018018018018 8.85820574669793e-08 4.66198099013937e-08
4.31171171171171 8.95023072322587e-08 4.69777919898107e-08
4.32162162162162 9.04158479198003e-08 4.7331143004925e-08
4.33153153153153 9.13226217980068e-08 4.76798155402136e-08
4.34144144144144 9.22225712463032e-08 4.80237624111979e-08
4.35135135135135 9.31156408645606e-08 4.83629379877115e-08
4.36126126126126 9.40017761408285e-08 4.86972986379897e-08
4.37117117117117 9.48809248946247e-08 4.90268010633343e-08
4.38108108108108 9.57530349454672e-08 4.93514031862929e-08
4.39099099099099 9.66180565553643e-08 4.9671064816792e-08
4.4009009009009 9.74759412075699e-08 4.99857470970255e-08
4.41081081081081 9.83266411624939e-08 5.02954113912324e-08
4.42072072072072 9.91701101238363e-08 5.06000210620527e-08
4.43063063063063 1.00006304237787e-07 5.08995403603052e-08
4.44054054054054 1.00835179095426e-07 5.11939350911206e-08
4.45045045045045 1.01656692730323e-07 5.14831713926966e-08
4.46036036036036 1.02470804730359e-07 5.17672178457218e-08
4.47027027027027 1.03277474461372e-07 5.20460423647506e-08
4.48018018018018 1.04076664064756e-07 5.23196157509176e-08
4.49009009009009 1.04868336014974e-07 5.25879086943348e-08
4.5 1.05652454451821e-07 5.28508938835159e-08
4.50990990990991 1.06428984625317e-07 5.31085442290191e-08
4.51981981981982 1.07197892451616e-07 5.33608341957148e-08
4.52972972972973 1.07959145623227e-07 5.36077393586964e-08
4.53963963963964 1.08712712720838e-07 5.38492359591913e-08
4.54954954954955 1.09458563546383e-07 5.40853015706944e-08
4.55945945945946 1.10196669012019e-07 5.43159147659011e-08
4.56936936936937 1.1092700080706e-07 5.45410546726188e-08
4.57927927927928 1.11649532508196e-07 5.47607021950114e-08
4.58918918918919 1.1236423769212e-07 5.49748389033766e-08
4.5990990990991 1.13071092044947e-07 5.51834465900569e-08
4.60900900900901 1.13770071474839e-07 5.53865091568184e-08
4.61891891891892 1.14461153444267e-07 5.55840107274719e-08
4.62882882882883 1.15144316525928e-07 5.57759367580957e-08
4.63873873873874 1.15819539847628e-07 5.59622729268128e-08
4.64864864864865 1.16486803536375e-07 5.61430067991253e-08
4.65855855855856 1.17146089606557e-07 5.63181263846246e-08
4.66846846846847 1.17797379961537e-07 5.6487620025969e-08
4.67837837837838 1.18440657614904e-07 5.66514776201288e-08
4.68828828828829 1.19075907023536e-07 5.68096898412307e-08
4.6981981981982 1.1970311364351e-07 5.6962248362602e-08
4.70810810810811 1.20322263597039e-07 5.71091449685923e-08
4.71801801801802 1.20933343339402e-07 5.72503727758189e-08
4.72792792792793 1.21536341546324e-07 5.7385926011122e-08
4.73783783783784 1.22131246560464e-07 5.75157994564535e-08
4.74774774774775 1.22718048167769e-07 5.76399877827427e-08
4.75765765765766 1.23296737486456e-07 5.77584882144322e-08
4.76756756756757 1.23867305079628e-07 5.78712976428974e-08
4.77747747747748 1.24429743730836e-07 5.79784134036032e-08
4.78738738738739 1.24984047000787e-07 5.80798343863265e-08
4.7972972972973 1.25530208117119e-07 5.81755600359557e-08
4.80720720720721 1.26068222305875e-07 5.82655901304463e-08
4.81711711711712 1.26598084904117e-07 5.83499255579767e-08
4.82702702702703 1.27119792470154e-07 5.84285678728591e-08
4.83693693693694 1.27633342117406e-07 5.85015189624727e-08
4.84684684684685 1.28138731736449e-07 5.85687820464642e-08
4.85675675675676 1.28635960217061e-07 5.8630360566525e-08
4.86666666666667 1.29125026671062e-07 5.86862586304804e-08
4.87657657657658 1.29605931875609e-07 5.87364812343338e-08
4.88648648648649 1.3007867616377e-07 5.87810339292005e-08
4.8963963963964 1.30543261644966e-07 5.88199229323294e-08
4.90630630630631 1.30999690317601e-07 5.88531550160809e-08
4.91621621621622 1.31447965623366e-07 5.8880737507927e-08
4.92612612612613 1.31888090892929e-07 5.89026790676073e-08
4.93603603603604 1.32320070900249e-07 5.89189874666829e-08
4.94594594594595 1.32743910863375e-07 5.89296724751165e-08
4.95585585585586 1.33159616333423e-07 5.89347441959376e-08
4.96576576576577 1.33567193860706e-07 5.89342127321757e-08
4.97567567567568 1.33966650550654e-07 5.89280892970834e-08
4.98558558558558 1.34357993952783e-07 5.89163854369801e-08
4.9954954954955 1.34741232726832e-07 5.88991131422745e-08
5.0054054054054 1.35116375643562e-07 5.88762852915536e-08
5.01531531531532 1.35483432139871e-07 5.88479150964716e-08
5.02522522522522 1.35842413206966e-07 5.88140162127715e-08
5.03513513513513 1.36193328614809e-07 5.87746032953973e-08
5.04504504504505 1.36536190353809e-07 5.87296905552037e-08
5.05495495495495 1.36871009970285e-07 5.86792939794023e-08
5.06486486486487 1.37197800675892e-07 5.86234288890708e-08
5.07477477477477 1.37516574683083e-07 5.85621119375546e-08
5.08468468468468 1.37827345869646e-07 5.84953594451321e-08
5.09459459459459 1.38130128779501e-07 5.84231895084386e-08
5.1045045045045 1.38424937956572e-07 5.83456191138865e-08
5.11441441441441 1.3871178849989e-07 5.82626666911779e-08
5.12432432432432 1.38990696174623e-07 5.81743511141042e-08
5.13423423423423 1.39261677523095e-07 5.80806910344123e-08
5.14414414414414 1.3952474919865e-07 5.79817066581612e-08
5.15405405405405 1.39779928076678e-07 5.78774170811869e-08
5.16396396396396 1.40027232586881e-07 5.77678438418161e-08
5.17387387387387 1.40266680270784e-07 5.76530069240633e-08
5.18378378378378 1.40498290446267e-07 5.75329280882997e-08
5.19369369369369 1.40722081987121e-07 5.74076284287628e-08
5.2036036036036 1.40938074544295e-07 5.72771303719577e-08
5.21351351351351 1.41146288212823e-07 5.71414563443895e-08
5.22342342342342 1.41346743753878e-07 5.70006291056302e-08
5.23333333333333 1.41539461817608e-07 5.68546720813856e-08
5.24324324324324 1.41724463942339e-07 5.67036082532724e-08
5.25315315315315 1.41901772221509e-07 5.65474623792639e-08
5.26306306306306 1.42071408526512e-07 5.63862581071106e-08
5.27297297297297 1.4223339561692e-07 5.62200205278529e-08
5.28288288288288 1.42387756918438e-07 5.60487741774196e-08
5.29279279279279 1.42534515412684e-07 5.58725449240072e-08
5.3027027027027 1.42673695191498e-07 5.56913579696783e-08
5.31261261261261 1.42805320790806e-07 5.55052398487632e-08
5.32252252252252 1.42929416413473e-07 5.5314216651503e-08
5.33243243243243 1.43046007039516e-07 5.51183151342727e-08
5.34234234234234 1.43155118426108e-07 5.49175619424247e-08
5.35225225225225 1.4325677610838e-07 5.47119847205124e-08
5.36216216216216 1.43351006287595e-07 5.45016108910445e-08
5.37207207207207 1.43437835165017e-07 5.4286468320619e-08
5.38198198198198 1.43517289608042e-07 5.40665852089006e-08
5.39189189189189 1.43589396928157e-07 5.38419899775988e-08
5.4018018018018 1.4365418454787e-07 5.3612711048423e-08
5.41171171171171 1.43711680444802e-07 5.33787782863726e-08
5.42162162162162 1.43761911819418e-07 5.31402203352016e-08
5.43153153153153 1.43804908314671e-07 5.28970665047979e-08
5.44144144144144 1.4384069779716e-07 5.264934710425e-08
5.45135135135135 1.43869309798816e-07 5.23970917765126e-08
5.46126126126126 1.43890773407485e-07 5.21403311637414e-08
5.47117117117117 1.43905118155097e-07 5.18790953529802e-08
5.48108108108108 1.43912374239719e-07 5.16134157635406e-08
5.49099099099099 1.43912572081462e-07 5.13433229265559e-08
5.5009009009009 1.43905741545325e-07 5.10688482613375e-08
5.51081081081081 1.43891913828575e-07 5.07900229651526e-08
5.52072072072072 1.43871119684391e-07 5.05068792344687e-08
5.53063063063063 1.43843390643106e-07 5.02194483775753e-08
5.54054054054054 1.43808758457098e-07 4.99277627019623e-08
5.55045045045045 1.43767254434657e-07 4.96318547371644e-08
5.56036036036036 1.43718910994295e-07 4.93317570127161e-08
5.57027027027027 1.43663760110435e-07 4.90275016140629e-08
5.58018018018018 1.43601834534657e-07 4.87191221809624e-08
5.59009009009009 1.43533167240584e-07 4.84066512429493e-08
5.6 1.4345779120184e-07 4.80901227728481e-08
5.60990990990991 1.43375739392049e-07 4.77695693001934e-08
5.61981981981982 1.43287045561991e-07 4.74450251308767e-08
5.62972972972973 1.43191743129378e-07 4.71165235715887e-08
5.63963963963964 1.43089866067037e-07 4.67840992612878e-08
5.64954954954955 1.42981448458812e-07 4.64477860617762e-08
5.65945945945946 1.42866524943663e-07 4.6107617723834e-08
5.66936936936937 1.42745129827482e-07 4.57636293305086e-08
5.67927927927928 1.42617298193315e-07 4.54158552987138e-08
5.68918918918919 1.42483063902965e-07 4.50643301563858e-08
5.6990990990991 1.4234246303868e-07 4.47090890975943e-08
5.70900900900901 1.42195530572486e-07 4.43501669833424e-08
5.71891891891892 1.42042301920497e-07 4.39875990076999e-08
5.72882882882883 1.41882813164962e-07 4.3621420475759e-08
5.73873873873874 1.41717099499949e-07 4.32516669146565e-08
5.74864864864865 1.41545197007709e-07 4.28783735184624e-08
5.75855855855856 1.41367142214577e-07 4.25015764804471e-08
5.76846846846847 1.41182971202802e-07 4.21213113277474e-08
5.77837837837838 1.40992720720767e-07 4.17376140315895e-08
5.78828828828829 1.40796426961742e-07 4.13505203411546e-08
5.7981981981982 1.4059412767331e-07 4.0960066671758e-08
5.80810810810811 1.4038585849363e-07 4.05662895497372e-08
5.81801801801802 1.40171657170285e-07 4.01692247242735e-08
5.82792792792793 1.39951560895746e-07 3.97689089437492e-08
5.83783783783784 1.39725607528618e-07 3.93653788455239e-08
5.84774774774775 1.39493833706261e-07 3.89586706228684e-08
5.85765765765766 1.39256277953415e-07 3.85488216902985e-08
5.86756756756757 1.39012976907438e-07 3.81358680190402e-08
5.87747747747748 1.38763969537159e-07 3.77198474676987e-08
5.88738738738739 1.38509293701183e-07 3.73007960075e-08
5.8972972972973 1.38248987036071e-07 3.68787513860269e-08
5.90720720720721 1.37983088177585e-07 3.64537506847284e-08
5.91711711711712 1.37711635428417e-07 3.60258308740313e-08
5.92702702702703 1.37434667535352e-07 3.55950291464069e-08
5.93693693693694 1.37152222801085e-07 3.5161383249438e-08
5.94684684684685 1.36864339750353e-07 3.47249301535513e-08
5.95675675675676 1.36571057351986e-07 3.42857074953073e-08
5.96666666666667 1.36272414907879e-07 3.3843753022289e-08
5.97657657657658 1.35968451053792e-07 3.33991039269677e-08
5.98648648648649 1.35659205202643e-07 3.29517981789706e-08
5.9963963963964 1.35344715990193e-07 3.25018734148586e-08
6.00630630630631 1.35025023162427e-07 3.2049366938125e-08
6.01621621621622 1.3470016602124e-07 3.15943171624866e-08
6.02612612612613 1.34370183868526e-07 3.11367613914371e-08
6.03603603603604 1.34035116450271e-07 3.0676738038693e-08
6.04594594594595 1.33695003068368e-07 3.02142842967257e-08
6.05585585585586 1.33349883579825e-07 2.97494388012964e-08
6.06576576576577 1.32999798174716e-07 2.92822391889658e-08
6.07567567567567 1.32644786043912e-07 2.88127238734504e-08
6.08558558558559 1.3228488748851e-07 2.83409300472215e-08
6.09549549549549 1.31920142698583e-07 2.78668963460404e-08
6.10540540540541 1.31550590531937e-07 2.73906610726016e-08
6.11531531531532 1.3117627284398e-07 2.69122617524431e-08
6.12522522522522 1.30797228603541e-07 2.6431736910304e-08
6.13513513513514 1.30413498444781e-07 2.5949124626834e-08
6.14504504504504 1.30025122446753e-07 2.54644630937051e-08
6.15495495495496 1.29632141021574e-07 2.49777908356563e-08
6.16486486486486 1.29234594914429e-07 2.44891453782259e-08
6.17477477477477 1.28832524426414e-07 2.39985655792196e-08
6.18468468468468 1.28425969192492e-07 2.35060888531535e-08
6.19459459459459 1.28014970512957e-07 2.30117540578334e-08
6.2045045045045 1.27599569466064e-07 2.25155994959536e-08
6.21441441441441 1.27179805797795e-07 2.20176632481639e-08
6.22432432432432 1.26755720253335e-07 2.1517983395114e-08
6.23423423423423 1.2632735402196e-07 2.10165982394983e-08
6.24414414414414 1.2589474718272e-07 2.05135461950334e-08
6.25405405405405 1.25457941146934e-07 2.00088650093022e-08
6.26396396396396 1.25016976215697e-07 1.95025938731774e-08
6.27387387387387 1.24571893689307e-07 1.89947700901527e-08
6.28378378378378 1.24122733757837e-07 1.8485432184967e-08
6.29369369369369 1.23669537832605e-07 1.79746184603147e-08
6.3036036036036 1.23212346991863e-07 1.74623666637785e-08
6.31351351351351 1.22751201425686e-07 1.69487158752091e-08
6.32342342342342 1.22286142878458e-07 1.64337031760553e-08
6.33333333333333 1.21817211318209e-07 1.59173670910562e-08
6.34324324324324 1.21344448711369e-07 1.53997461449507e-08
6.35315315315315 1.20867896025167e-07 1.48808781963439e-08
6.36306306306306 1.203875935607e-07 1.43608013258856e-08
6.37297297297297 1.19903582951331e-07 1.38395531701363e-08
6.38288288288288 1.19415905275311e-07 1.3317172253835e-08
6.39279279279279 1.18924600722714e-07 1.27936964355868e-08
6.4027027027027 1.18429711482015e-07 1.22691635739969e-08
6.41261261261261 1.17931278076355e-07 1.17436119717595e-08
6.42252252252252 1.17429341361941e-07 1.12170790433908e-08
6.43243243243243 1.16923942750091e-07 1.06896029805625e-08
6.44234234234234 1.16415123541103e-07 1.01612218639247e-08
6.45225225225225 1.15902924369138e-07 9.6319724418592e-09
6.46216216216216 1.15387386645516e-07 9.10189401626127e-09
6.47207207207207 1.14868551115421e-07 8.57102344653526e-09
6.48198198198198 1.14346459079151e-07 8.03939803617482e-09
6.49189189189189 1.13821151837001e-07 7.50705630991888e-09
6.5018018018018 1.13292669912113e-07 6.97403523819418e-09
6.51171171171171 1.12761054715804e-07 6.44037290165045e-09
6.52162162162162 1.12226347215305e-07 5.90610671480363e-09
6.53153153153153 1.1168858859989e-07 5.37127387012504e-09
6.54144144144144 1.11147819836788e-07 4.83591189315291e-09
6.55135135135135 1.10604081893229e-07 4.30005830942548e-09
6.56126126126126 1.1005741562542e-07 3.76375053345868e-09
6.57117117117117 1.0950786244468e-07 3.22702531363461e-09
6.58108108108108 1.08955463096194e-07 2.68992084162534e-09
6.59099099099099 1.0840025843617e-07 2.15247353274606e-09
6.6009009009009 1.07842289320814e-07 1.6147206904904e-09
6.61081081081081 1.07281597494513e-07 1.07669950732969e-09
6.62072072072072 1.0671822270325e-07 5.38446731646047e-10
6.63063063063063 1.06152206358345e-07 0
6.64054054054054 1.0558358953805e-07 5.38604383315544e-10
6.65045045045045 1.05012413320615e-07 1.07732922582926e-09
6.66036036036036 1.04438717785094e-07 1.61613844529285e-09
6.67027027027027 1.03862544231781e-07 2.15499418310117e-09
6.68018018018018 1.03283933183818e-07 2.69386057905052e-09
6.69009009009009 1.02702925275366e-07 3.2327007737365e-09
6.7 1.02119561473657e-07 3.77147824082158e-09
6.70990990990991 1.01533882523874e-07 4.31015634294596e-09
6.71981981981982 1.00945928949159e-07 4.84869888683903e-09
6.72972972972973 1.00355741605718e-07 5.38706934616329e-09
6.73963963963964 9.97633607946469e-08 5.92523152764812e-09
6.74954954954955 9.91688270390867e-08 6.46314923802294e-09
6.75945945945946 9.85721814172891e-08 7.00078617299482e-09
6.76936936936937 9.79734634531937e-08 7.53810636133778e-09
6.77927927927928 9.73727144470971e-08 8.07507383182582e-09
6.78918918918919 9.67699745890727e-08 8.61165250221063e-09
6.7990990990991 9.61652841802163e-08 9.14780662331083e-09
6.80900900900901 9.55586837436684e-08 9.68350044594501e-09
6.81891891891892 9.49502134695024e-08 1.02186977768426e-08
6.82882882882883 9.43399135477918e-08 1.0753363532956e-08
6.83873873873874 9.37278247237217e-08 1.12874618540815e-08
6.84864864864865 9.31139860771424e-08 1.18209574351269e-08
6.85855855855856 9.24984393524397e-08 1.23538144158886e-08
6.86846846846847 9.18812232963973e-08 1.28859980463858e-08
6.87837837837838 9.12623785431776e-08 1.34174724664149e-08
6.88828828828829 9.06419448387652e-08 1.39482029259952e-08
6.8981981981982 9.00199624842557e-08 1.44781540090122e-08
6.90810810810811 8.93964717807449e-08 1.50072906324183e-08
6.91801801801802 8.87715113639942e-08 1.55355779352107e-08
6.92792792792793 8.81451225343e-08 1.60629813894531e-08
6.93783783783784 8.75173445935573e-08 1.65894655790311e-08
6.94774774774775 8.68882168436613e-08 1.71149961980532e-08
6.95765765765766 8.62577788085517e-08 1.76395384965389e-08
6.96756756756757 8.5626071455458e-08 1.81630577245073e-08
6.97747747747748 8.49931331980969e-08 1.86855195760671e-08
6.98738738738739 8.43590038934749e-08 1.92068898563491e-08
6.9972972972973 8.3723722732465e-08 1.97271338153726e-08
7.00720720720721 8.30873305712743e-08 2.02462174803131e-08
7.01711711711712 8.2449864935441e-08 2.07641069893683e-08
7.02702702702703 8.18113667921949e-08 2.12807675925575e-08
7.03693693693694 8.11718741111633e-08 2.17961663162569e-08
7.04684684684685 8.05314267493529e-08 2.23102686325305e-08
7.05675675675676 7.98900646747924e-08 2.28230404575314e-08
7.06666666666667 7.92478255240425e-08 2.33344485955911e-08
7.07657657657658 7.86047493761544e-08 2.38444590738851e-08
7.08648648648649 7.79608747558669e-08 2.4353038696745e-08
7.0963963963964 7.73162412981421e-08 2.486015415748e-08
7.10630630630631 7.66708873056743e-08 2.53657717053102e-08
7.11621621621622 7.6024851858314e-08 2.58698583666117e-08
7.12612612612613 7.53781739248893e-08 2.63723810567384e-08
7.13603603603604 7.47308918080947e-08 2.68733059138881e-08
7.14594594594595 7.40830445877805e-08 2.73726006305708e-08
7.15585585585586 7.34346712327749e-08 2.78702324552071e-08
7.16576576576576 7.27858093796385e-08 2.83661685251957e-08
7.17567567567568 7.2136498552311e-08 2.88603757558903e-08
7.18558558558559 7.14867763873528e-08 2.93528213957117e-08
7.1954954954955 7.08366815205252e-08 2.98434736922815e-08
7.20540540540541 7.01862526986119e-08 3.03322998940203e-08
7.21531531531531 6.95355276691956e-08 3.0819267249349e-08
7.22522522522523 6.88845451790598e-08 3.13043440058891e-08
7.23513513513513 6.82333430868098e-08 3.17874977451282e-08
7.24504504504505 6.75819590290061e-08 3.22686966036656e-08
7.25495495495495 6.69304320854991e-08 3.27479081629889e-08
7.26486486486486 6.62787993377378e-08 3.3225101558898e-08
7.27477477477477 6.56270990884167e-08 3.37002440398138e-08
7.28468468468468 6.49753693071631e-08 3.41733040754022e-08
7.29459459459459 6.43236477415599e-08 3.46442508014633e-08
7.3045045045045 6.36719711399891e-08 3.5113051910507e-08
7.31441441441441 6.30203786933237e-08 3.55796765383332e-08
7.32432432432432 6.23689070389233e-08 3.6044093154608e-08
7.33423423423423 6.17175939243708e-08 3.65062707841091e-08
7.34414414414414 6.10664769862268e-08 3.69661783405917e-08
7.35405405405405 6.04155936390072e-08 3.74237841826996e-08
7.36396396396396 5.97649810751832e-08 3.78790585564559e-08
7.37387387387387 5.91146760431371e-08 3.83319697094819e-08
7.38378378378378 5.84647166235186e-08 3.87824872216669e-08
7.39369369369369 5.78151393426651e-08 3.92305810059668e-08
7.4036036036036 5.71659818371373e-08 3.96762200871592e-08
7.41351351351351 5.65172808553172e-08 4.01193742671779e-08
7.42342342342342 5.586907281252e-08 4.05600127928452e-08
7.43333333333333 5.52213955673508e-08 4.09981057991615e-08
7.44324324324324 5.45742850910358e-08 4.14336233101054e-08
7.45315315315315 5.39277783540015e-08 4.1866535349655e-08
7.46306306306306 5.32819125487194e-08 4.22968119417888e-08
7.47297297297297 5.26367235353931e-08 4.27244231104851e-08
7.48288288288288 5.19922480624047e-08 4.31493394348337e-08
7.49279279279279 5.13485229891586e-08 4.35715311608575e-08
7.5027027027027 5.07055840648363e-08 4.39909687566242e-08
7.51261261261261 5.00634683708867e-08 4.44076231342905e-08
7.52252252252252 4.9422211545469e-08 4.48214647619238e-08
7.53243243243243 4.87818501149206e-08 4.52324642186142e-08
7.54234234234234 4.81424200504676e-08 4.56405931936743e-08
7.55225225225225 4.75039574343583e-08 4.60458219331272e-08
7.56216216216216 4.68664983488409e-08 4.64481221262858e-08
7.57207207207207 4.62300787651415e-08 4.68474645742845e-08
7.58198198198198 4.55947339883522e-08 4.72438205223469e-08
7.59189189189189 4.49605008778775e-08 4.76371619928528e-08
7.6018018018018 4.4327414183698e-08 4.80274601200037e-08
7.61171171171171 4.36955096549951e-08 4.84146862600454e-08
7.62162162162162 4.30648233740172e-08 4.87988132125139e-08
7.63153153153153 4.2435390534834e-08 4.91798114454767e-08
7.64144144144144 4.18072467756048e-08 4.95576537584697e-08
7.65135135135135 4.11804267352878e-08 4.99323120628503e-08
7.66126126126126 4.05549662740867e-08 5.03037582699761e-08
7.67117117117117 3.99309006970938e-08 5.06719650683607e-08
7.68108108108108 3.93082653094012e-08 5.10369043693615e-08
7.69099099099099 3.86870944169004e-08 5.13985486394475e-08
7.7009009009009 3.80674237687728e-08 5.17568711222438e-08
7.71081081081081 3.74492878929544e-08 5.21118438401302e-08
7.72072072072072 3.68327219835152e-08 5.24634398146873e-08
7.73063063063063 3.62177604573688e-08 5.28116318454508e-08
7.74054054054054 3.56044385085852e-08 5.3156392842979e-08
7.75045045045045 3.49927902210112e-08 5.34976959398747e-08
7.76036036036036 3.43828505666721e-08 5.38355143797631e-08
7.77027027027027 3.3774654073504e-08 5.41698215172914e-08
7.78018018018018 3.31682347143314e-08 5.45005907071072e-08
7.79009009009009 3.25636279052688e-08 5.48277953038578e-08
7.8 3.19608667309623e-08 5.51514092173022e-08
7.80990990990991 3.13599858303704e-08 5.54714058020878e-08
7.81981981981982 3.0761019731429e-08 5.5787759190018e-08
7.82972972972973 3.01640020738958e-08 5.61004431798295e-08
7.83963963963964 2.95689672746846e-08 5.64094319033259e-08
7.84954954954955 2.89759488625307e-08 5.67146992702661e-08
7.85945945945946 2.83849809212811e-08 5.70162195234758e-08
7.86936936936937 2.77960970906932e-08 5.73139672388479e-08
7.87927927927928 2.72093313435917e-08 5.76079166592081e-08
7.88918918918919 2.6624717208712e-08 5.78980425824938e-08
7.8990990990991 2.6042288103767e-08 5.81843192515308e-08
7.90900900900901 2.5462077890559e-08 5.8466722019368e-08
7.91891891891892 2.48841197647565e-08 5.87452253508758e-08
7.92882882882883 2.43084466999832e-08 5.90198039329692e-08
7.93873873873874 2.37350928911084e-08 5.92904334517641e-08
7.94864864864865 2.31640914227782e-08 5.95570890382646e-08
7.95855855855856 2.2595474380438e-08 5.98197452683635e-08
7.96846846846847 2.20292759589569e-08 6.00783782722658e-08
7.97837837837838 2.14655289099142e-08 6.03329630699534e-08
7.98828828828829 2.09042657628444e-08 6.05834757916313e-08
7.9981981981982 2.0345520046483e-08 6.08298915683037e-08
8.00810810810811 1.97893237352531e-08 6.10721865301755e-08
8.01801801801802 1.92357099138007e-08 6.13103366964296e-08
8.02792792792793 1.86847118888167e-08 6.15443176421593e-08
8.03783783783784 1.81363611906349e-08 6.17741059416588e-08
8.04774774774775 1.75906909039014e-08 6.1999677725133e-08
8.05765765765766 1.70477335581509e-08 6.22210091227871e-08
8.06756756756757 1.65075209057619e-08 6.24380764868704e-08
8.07747747747748 1.59700862534251e-08 6.26508567247441e-08
8.08738738738739 1.54354606873852e-08 6.28593260776356e-08
8.0972972972973 1.49036768481992e-08 6.30634617859727e-08
8.10720720720721 1.43747671543792e-08 6.32632404240496e-08
8.11711711711712 1.38487630252371e-08 6.34586387882052e-08
8.12702702702703 1.33256965462181e-08 6.36496342298898e-08
8.13693693693694 1.28055999137899e-08 6.38362034344198e-08
8.14684684684685 1.22885046582866e-08 6.40183245304016e-08
8.15675675675676 1.17744428651534e-08 6.41959740921294e-08
8.16666666666667 1.12634456206351e-08 6.43691301371874e-08
8.17657657657658 1.07555448991548e-08 6.45377697949812e-08
8.18648648648649 1.02507718979794e-08 6.4701870750028e-08
8.1963963963964 9.74915803642062e-09 6.48614112419565e-08
8.20630630630631 9.25073495583462e-09 6.50163690663064e-08
8.21621621621622 8.75553429757758e-09 6.5166722018617e-08
8.22612612612613 8.2635863707381e-09 6.53124477834055e-08
8.23603603603604 7.77492303871696e-09 6.54535253774569e-08
8.24594594594595 7.28957494366966e-09 6.55899328183551e-08
8.25585585585586 6.80757350490779e-09 6.57216484567513e-08
8.26576576576577 6.32894969765374e-09 6.58486507543188e-08
8.27567567567568 5.85373349792917e-09 6.59709181727308e-08
8.28558558558559 5.38195699117949e-09 6.60884297287723e-08
8.2954954954955 4.91365004240407e-09 6.62011641061611e-08
8.30540540540541 4.44884340478069e-09 6.63091006547489e-08
8.31531531531532 3.98756805353173e-09 6.64122178362092e-08
8.32522522522522 3.52985418672347e-09 6.6510494778349e-08
8.33513513513513 3.07573233548908e-09 6.66039110530647e-08
8.34504504504505 2.62523303096174e-09 6.66924460102081e-08
8.35495495495496 2.17838636018541e-09 6.67760787775862e-08
8.36486486486486 1.73522296531559e-09 6.68547888160731e-08
8.37477477477477 1.29577237828471e-09 6.69285564747213e-08
8.38468468468468 8.60064686136752e-10 6.69973608813379e-08
8.3945945945946 4.28130975116403e-10 6.70611821629308e-08
8.40450450450451 0 6.71200000024186e-08
8.41441441441441 4.2429726399007e-10 6.71737947488538e-08
8.42432432432432 8.44732284122074e-10 6.72225461961773e-08
8.43423423423423 1.26127430721823e-09 6.72662350265085e-08
8.44414414414415 1.67389391236838e-09 6.73048415888999e-08
8.45405405405405 2.08256123457318e-09 6.73383457883148e-08
8.46396396396396 2.48724751905627e-09 6.73667289730062e-08
8.47387387387387 2.88792234570678e-09 6.73899710479375e-08
8.48378378378378 3.28455673770378e-09 6.74080532503396e-08
8.49369369369369 3.67712149618171e-09 6.7420956706421e-08
8.5036036036036 4.06558697818582e-09 6.7428661321145e-08
8.51351351351351 4.44992409587286e-09 6.74311496640101e-08
8.52342342342342 4.83010376139958e-09 6.74284015289572e-08
8.53333333333333 5.20609721998966e-09 6.74203990413957e-08
8.54324324324324 5.57787493971063e-09 6.74071232165119e-08
8.55315315315315 5.94540816578615e-09 6.73885557356257e-08
8.56306306306306 6.30866803241759e-09 6.73646779469905e-08
8.57297297297297 6.66762600687321e-09 6.73354719760155e-08
8.58288288288288 7.02225277926516e-09 6.73009189489093e-08
8.59279279279279 7.37252048299553e-09 6.72610008800589e-08
8.6027027027027 7.71839958613185e-09 6.72157003389628e-08
8.61261261261261 8.05986233309852e-09 6.71649990069412e-08
8.62252252252252 8.3968798580969e-09 6.71088790094032e-08
8.63243243243243 8.72942385043984e-09 6.70473224717583e-08
8.64234234234234 9.05746611046254e-09 6.69803122965718e-08
8.65225225225225 9.38097810543326e-09 6.69078302761861e-08
8.66216216216216 9.69993185773177e-09 6.68298597572559e-08
8.67207207207207 1.00142988346263e-08 6.67463828651904e-08
8.68198198198198 1.03240516136083e-08 6.66573821694882e-08
8.69189189189189 1.06291622170573e-08 6.65628412388486e-08
8.7018018018018 1.09296018901972e-08 6.646274264277e-08
8.71171171171171 1.12253429884746e-08 6.63570699499516e-08
8.72162162162162 1.15163585334699e-08 6.62458053968251e-08
8.73153153153153 1.18026199924515e-08 6.61289328851566e-08
8.74144144144144 1.20840998318883e-08 6.60064356505785e-08
8.75135135135135 1.2360770740294e-08 6.58782975948569e-08
8.76126126126126 1.26326048510705e-08 6.57445013985125e-08
8.77117117117117 1.2899574630687e-08 6.56050312963785e-08
8.78108108108108 1.31616528786793e-08 6.54598710791987e-08
8.79099099099099 1.34188127276502e-08 6.53090045377169e-08
8.8009009009009 1.36710259779349e-08 6.51524152406324e-08
8.81081081081081 1.39182659841808e-08 6.49900879778897e-08
8.82072072072072 1.41605053238791e-08 6.48220060961435e-08
8.83063063063063 1.43977167965659e-08 6.46481544963606e-08
8.84054054054054 1.46298737568884e-08 6.44685171913295e-08
8.85045045045045 1.48569490043826e-08 6.42830788599724e-08
8.86036036036036 1.50789160047182e-08 6.40918240701893e-08
8.87027027027027 1.52957473353865e-08 6.38947368347687e-08
8.88018018018018 1.55074170171687e-08 6.36918029428557e-08
8.89009009009009 1.57138975165338e-08 6.34830064072389e-08
8.9 1.59151627432408e-08 6.32683319068406e-08
8.90990990990991 1.61111859409147e-08 6.30477654528505e-08
8.91981981981982 1.63019402421583e-08 6.28212920572579e-08
8.92972972972973 1.64873998897974e-08 6.25888958438736e-08
8.93963963963964 1.66675379054126e-08 6.2350563045932e-08
8.94954954954955 1.68423280877406e-08 6.21062791195115e-08
8.95945945945946 1.70117445685847e-08 6.18560286325121e-08
8.96936936936937 1.7175760924637e-08 6.15997989283912e-08
8.97927927927928 1.73343508436119e-08 6.13375743530042e-08
8.98918918918919 1.74874879022013e-08 6.10693403624296e-08
8.9990990990991 1.76351473424319e-08 6.07950840780802e-08
9.00900900900901 1.77773017417948e-08 6.05147908450121e-08
9.01891891891892 1.79139261202721e-08 6.02284464523706e-08
9.02882882882883 1.80449943876226e-08 5.99360377995239e-08
9.03873873873874 1.81704808976946e-08 5.96375504535729e-08
9.04864864864865 1.82903597822914e-08 5.93329713138857e-08
9.05855855855856 1.84046053952613e-08 5.90222865026746e-08
9.06846846846847 1.85131920904524e-08 5.87054823641964e-08
9.07837837837838 1.8616094998869e-08 5.83825465749754e-08
9.08828828828829 1.87132878082252e-08 5.80534647021125e-08
9.0981981981982 1.88047448723694e-08 5.77182239780427e-08
9.10810810810811 1.8890442543551e-08 5.73768114131568e-08
9.11801801801802 1.89703533992613e-08 5.70292143509121e-08
9.12792792792793 1.90444535697054e-08 5.66754191355656e-08
9.13783783783784 1.91127178528205e-08 5.63154136656863e-08
9.14774774774775 1.91751203804102e-08 5.59491849516647e-08
9.15765765765766 1.9231636727568e-08 5.55767203369584e-08
9.16756756756757 1.92822418032534e-08 5.51980074980918e-08
9.17747747747748 1.93269106274485e-08 5.48130337785224e-08
9.18738738738739 1.93656185532021e-08 5.44217870768193e-08
9.1972972972973 1.93983402674291e-08 5.40242546254177e-08
9.20720720720721 1.94250516782901e-08 5.36204251000427e-08
9.21711711711712 1.94457275837223e-08 5.32102859551742e-08
9.22702702702703 1.94603436698415e-08 5.27938255334703e-08
9.23693693693694 1.94688750676519e-08 5.23710315114556e-08
9.24684684684685 1.94712971302025e-08 5.19418924538328e-08
9.25675675675676 1.94675860987203e-08 5.15063969253049e-08
9.26666666666667 1.94577171042098e-08 5.1064532158307e-08
9.27657657657658 1.94416660548313e-08 5.06162877167426e-08
9.28648648648649 1.94194083036336e-08 5.01616523873594e-08
9.2963963963964 1.93909196477549e-08 4.97006144017931e-08
9.30630630630631 1.93561767725114e-08 4.92331624357689e-08
9.31621621621622 1.93151541427738e-08 4.8759285165012e-08
9.32612612612613 1.92678289989701e-08 4.82789719313814e-08
9.33603603603604 1.9214176361082e-08 4.77922118546914e-08
9.34594594594595 1.91541733585154e-08 4.7298993943734e-08
9.35585585585586 1.90877950112522e-08 4.67993075403683e-08
9.36576576576577 1.90150183376758e-08 4.62931414313417e-08
9.37567567567567 1.8935819023902e-08 4.57804855136246e-08
9.38558558558559 1.88501737552471e-08 4.52613292400983e-08
9.3954954954955 1.87580588839609e-08 4.47356619526218e-08
9.40540540540541 1.8659450096159e-08 4.42034738812325e-08
9.41531531531531 1.85543249653364e-08 4.36647537016555e-08
9.42522522522522 1.84426588445419e-08 4.31194924210843e-08
9.43513513513514 1.83244293072704e-08 4.25676792703555e-08
9.44504504504505 1.81996125947492e-08 4.20093044795067e-08
9.45495495495495 1.80681851702502e-08 4.1444358611642e-08
9.46486486486486 1.79301241631791e-08 4.08728313416873e-08
9.47477477477477 1.77854060368077e-08 4.02947127886577e-08
9.48468468468469 1.76340078095194e-08 3.97099939597467e-08
9.4945945945946 1.74759064996977e-08 3.91186646409025e-08
9.5045045045045 1.73110786816366e-08 3.85207159503409e-08
9.51441441441441 1.71395015957643e-08 3.79161382291215e-08
9.52432432432432 1.69611527045532e-08 3.73049225954603e-08
9.53423423423424 1.677600869332e-08 3.66870592793944e-08
9.54414414414414 1.6584046247381e-08 3.6062539843229e-08
9.55405405405405 1.63852433843203e-08 3.54313547390461e-08
9.56396396396396 1.61795773445661e-08 3.47934949740392e-08
9.57387387387387 1.59670250354793e-08 3.41489522215355e-08
9.58378378378378 1.57475640305549e-08 3.34977175997508e-08
9.59369369369369 1.55211717922654e-08 3.28397822269011e-08
9.6036036036036 1.52878262271727e-08 3.21751379983581e-08
9.61351351351351 1.50475044646825e-08 3.15037756992709e-08
9.62342342342342 1.48001836342004e-08 3.08256875580781e-08
9.63333333333333 1.45458417533106e-08 3.01408651370849e-08
9.64324324324324 1.42844578387979e-08 2.94492999985962e-08
9.65315315315315 1.40160076878004e-08 2.87509842600286e-08
9.66306306306306 1.37404696509691e-08 2.80459092616425e-08
9.67297297297297 1.34578221899773e-08 2.73340678980105e-08
9.68288288288288 1.31680428783199e-08 2.66154517314376e-08
9.69279279279279 1.28711098446033e-08 2.58900536564965e-08
9.7027027027027 1.25670003292555e-08 2.51578650134476e-08
9.71261261261261 1.22556937931506e-08 2.44188790299305e-08
9.72252252252252 1.19371670326274e-08 2.36730873792723e-08
9.73243243243243 1.16113989534483e-08 2.29204828450236e-08
9.74234234234234 1.1278367351153e-08 2.21610582107346e-08
9.75225225225225 1.09380510204815e-08 2.13948064820002e-08
9.76216216216216 1.05904280900404e-08 2.06217197762371e-08
9.77207207207207 1.02354767994584e-08 1.98417917651739e-08
9.78198198198198 9.87317549938638e-09 1.90550146772495e-08
9.79189189189189 9.5035029845647e-09 1.82613818511257e-08
9.8018018018018 9.12643760564436e-09 1.74608864034198e-08
9.81171171171171 8.74195782429865e-09 1.66535220058606e-08
9.82162162162162 8.35004221322322e-09 1.58392814419983e-08
9.83153153153153 7.9506700112475e-09 1.5018157717428e-08
9.84144144144144 7.54381901391099e-09 1.41901451700122e-08
9.85135135135135 7.12946890413235e-09 1.33552371384127e-08
9.86126126126126 6.70759869869642e-09 1.25134264061799e-08
9.87117117117117 6.27818608212038e-09 1.16647078662879e-08
9.88108108108108 5.841210404256e-09 1.08090747463763e-08
9.89099099099099 5.39665145904422e-09 9.94652105124061e-09
9.9009009009009 4.94448759713606e-09 9.07704034158741e-09
9.91081081081081 4.48469739122714e-09 8.20062739936844e-09
9.92072072072072 4.01726096832533e-09 7.31727589631248e-09
9.93063063063063 3.54215690112625e-09 6.42697994823749e-09
9.94054054054054 3.05936453948163e-09 5.52973400402834e-09
9.95045045045045 2.56886356631014e-09 4.62553262359222e-09
9.96036036036036 2.07063244328509e-09 3.7143700337694e-09
9.97027027027027 1.56465129741434e-09 2.79624068344475e-09
9.98018018018018 1.05089914548273e-09 1.87113957661467e-09
9.99009009009009 5.29355781431207e-10 9.39061273186326e-10
10 0 0


==> PQRAAA/photonic_crystal.dat <==
5546 0.108124 0.00555962 2.61122
29034 0.52743 0.00126534 13.7263
98442 1.75645 0.00114291 54.847


==> PQRAAA/photonic_err_qraaa_1344.dat <==
Degree 0 has approximation error 1.00483
Degree 1 has approximation error 1.51511
Degree 2 has approximation error 0.0730608
Degree 3 has approximation error 0.00559933
Degree 4 has approximation error 0.00231396
Degree 5 has approximation error 1.51076e-07
Degree 6 has approximation error 1.27561e-07
Degree 7 has approximation error 1.0103e-14


==> PQRAAA/photonic_err_qraaa_288.dat <==
Degree 0 has approximation error 0.280397
Degree 1 has approximation error 0.422792
Degree 2 has approximation error 0.020263
Degree 3 has approximation error 0.004832
Degree 4 has approximation error 0.00214361
Degree 5 has approximation error 1.42628e-07
Degree 6 has approximation error 1.206e-07
Degree 7 has approximation error 1.57478e-14


==> PQRAAA/photonic_err_qraaa_720.dat <==
Degree 0 has approximation error 1.19384
Degree 1 has approximation error 1.84965
Degree 2 has approximation error 0.0609246
Degree 3 has approximation error 0.0200764
Degree 4 has approximation error 0.0124059
Degree 5 has approximation error 6.95428e-07
Degree 6 has approximation error 6.04435e-07
Degree 7 has approximation error 1.37668e-14


==> PQRAAA/photonic_err_svaaa_1344.dat <==
Degree 0 has approximation error 1.00483
Degree 1 has approximation error 1.51512
Degree 2 has approximation error 0.0730607
Degree 3 has approximation error 0.00559721
Degree 4 has approximation error 0.00231388
Degree 5 has approximation error 1.51086e-07
Degree 6 has approximation error 1.28069e-07
Degree 7 has approximation error 2.1108e-14


==> PQRAAA/photonic_err_svaaa_288.dat <==
Degree 0 has approximation error 0.280397
Degree 1 has approximation error 0.422792
Degree 2 has approximation error 0.0209939
Degree 3 has approximation error 0.00451312
Degree 4 has approximation error 0.00221853
Degree 5 has approximation error 1.29722e-07
Degree 6 has approximation error 1.31284e-07
Degree 7 has approximation error 2.23155e-14


==> PQRAAA/photonic_err_svaaa_720.dat <==
Degree 0 has approximation error 1.19384
Degree 1 has approximation error 1.84965
Degree 2 has approximation error 0.0919169
Degree 3 has approximation error 0.0196762
Degree 4 has approximation error 0.0100775
Degree 5 has approximation error 5.76842e-07
Degree 6 has approximation error 6.07615e-07
Degree 7 has approximation error 2.72005e-14


==> PQRAAA/sandwich_beam.dat <==
1240 0.0253507 0.00401892 1.93516
6280 0.124328 0.00224474 6.04017
25180 0.469988 0.00162955 20.4066


==> PQRAAA/timeDelay.dat <==
400 0.00960032 9.20471 232.377
1600 0.0909502 9.41254 1033.47
3600 0.240745 10.0328 2285.06
6400 0.440432 9.51349 4431.65
10000 0.701332 9.41365 6370.27

